A nested divide-and-conquer method for tensor Sylvester equations with positive definite hierarchically semiseparable coefficients

Linear systems with a tensor product structure arise naturally when considering the discretization of Laplace type differential equations or, more generally, multidimensional operators with separable coefficients. In this work, we focus on the numerical solution of linear systems of the form $$ \left(I\otimes \dots\otimes I \otimes A_1+\dots + A_d\otimes I \otimes\dots \otimes I\right)x=b,$$ where the matrices $A_t\in\mathbb R^{n\times n}$ are symmetric positive definite and belong to the class of hierarchically semiseparable matrices. We propose and analyze a nested divide-and-conquer scheme, based on the technology of low-rank updates, that attains the quasi-optimal computational cost $\mathcal O(n^d (\log(n) + \log(\kappa)^2 + \log(\kappa) \log(\epsilon^{-1})))$ where $\kappa$ is the condition number of the linear system, and $\epsilon$ the target accuracy. Our theoretical analysis highlights the role of inexactness in the nested calls of our algorithm and provides worst case estimates for the amplification of the residual norm. The performances are validated on 2D and 3D case studies.

==> test2.dat <==
%% LaTeX2e file `test2.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2022/07/28.
%%
 048    1.108   5.2158e-13      2.5082  2.3672e-10      1.1455  1.3342e-10      0.99563 5.2158e-13
 4096    6.0919  1.3376e-12      4.7497  2.5251e-10      4.5309  1.5482e-10      5.0353  8.9772e-11
 8192    42.483  3.3005e-12      18.654  2.7815e-10      17.084  1.8446e-10      20.343  1.1707e-10
 16384   333.38  5.5051e-12      74.805  2.7848e-10      72.431  1.8641e-10      82.072  1.2848e-10
 32768   2610.7  9.9975e-12      322.96  2.8108e-10      328.56  1.9127e-10      360.09  1.3589e-10
 


==> test2_bis.dat <==
%% LaTeX2e file `test2_bis.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2022/07/28.
%%
 2048 1.9912 6.2197e-15 6.0983 1.2133e-10 2.2613 6.2197e-15 2.3618 6.2197e-15
 4096 16.662 8.1874e-15 33.43 1.1995e-10 18.574 5.4472e-11 17.095 8.1874e-15
 8192 139.49 1.7964e-14 161.51 1.7717e-10 98.987 1.3428e-10 91.928 5.8546e-11
 16384 1070 2.2977e-14 771.78 2.0991e-10 486.92 1.5873e-10 447.79 1.0332e-10
 32768 8111.9 3.1996e-14 3318.2 2.4636e-10 2201.7 1.7854e-10 1924.1 1.2763e-10
 


==> test_accuracy.dat <==
26768	2.9006e-06	2.6768e-07
26768	1.9525e-06	2.6768e-07
26768	1.2405e-06	2.6768e-07
26768	1.5446e-06	2.6768e-07
26768	7.3485e-07	2.6768e-07
26768	2.3047e-06	2.6768e-07
26768	1.7835e-06	2.6768e-07
26768	2.293e-06	2.6768e-07
26768	2.7209e-06	2.6768e-07
26768	1.1277e-06	2.6768e-07
26768	2.3708e-06	2.6768e-07
26768	1.2254e-06	2.6768e-07
26768	3.0779e-06	2.6768e-07
26768	3.2207e-06	2.6768e-07
26768	1.6116e-06	2.6768e-07
26768	1.7831e-06	2.6768e-07
26768	1.4045e-06	2.6768e-07
26768	1.851e-06	2.6768e-07
26768	1.7251e-06	2.6768e-07
26768	3.0286e-06	2.6768e-07
26768	1.1604e-06	2.6768e-07
26768	1.8783e-06	2.6768e-07
26768	1.9268e-06	2.6768e-07
26768	1.3342e-06	2.6768e-07
26768	1.576e-06	2.6768e-07
26768	2.5519e-06	2.6768e-07
26768	2.3497e-06	2.6768e-07
26768	3.1955e-06	2.6768e-07
26768	2.6743e-06	2.6768e-07
26768	2.0337e-06	2.6768e-07
26768	2.8339e-06	2.6768e-07
26768	1.7436e-06	2.6768e-07
26768	1.7988e-06	2.6768e-07
26768	1.0913e-06	2.6768e-07
26768	1.9216e-06	2.6768e-07
26768	2.8126e-06	2.6768e-07
26768	3.5024e-06	2.6768e-07
26768	3.0239e-06	2.6768e-07
26768	3.0477e-06	2.6768e-07
26768	3.4001e-06	2.6768e-07
26768	1.8546e-06	2.6768e-07
26768	2.1456e-06	2.6768e-07
26768	1.8458e-06	2.6768e-07
26768	1.9173e-06	2.6768e-07
26768	2.2362e-06	2.6768e-07
26768	2.2602e-06	2.6768e-07
26768	1.8338e-06	2.6768e-07
26768	2.5238e-06	2.6768e-07
26768	2.4797e-06	2.6768e-07
26768	1.9249e-06	2.6768e-07
26768	1.2352e-06	2.6768e-07
26768	2.0989e-06	2.6768e-07
26768	2.7805e-06	2.6768e-07
26768	2.8111e-06	2.6768e-07
26768	1.4867e-06	2.6768e-07
26768	1.2713e-06	2.6768e-07
26768	2.5655e-06	2.6768e-07
26768	3.2785e-06	2.6768e-07
26768	1.5453e-06	2.6768e-07
26768	2.1422e-06	2.6768e-07
26768	2.8906e-06	2.6768e-07
26768	1.2333e-06	2.6768e-07
26768	3.6284e-06	2.6768e-07
26768	1.2126e-06	2.6768e-07
26768	1.5936e-06	2.6768e-07
26768	3.1082e-06	2.6768e-07
26768	1.87e-06	2.6768e-07
26768	1.9022e-06	2.6768e-07
26768	1.0997e-06	2.6768e-07
26768	1.1179e-06	2.6768e-07
26768	1.624e-06	2.6768e-07
26768	2.062e-06	2.6768e-07
26768	1.9458e-06	2.6768e-07
26768	3.0284e-06	2.6768e-07
26768	2.3942e-06	2.6768e-07
26768	1.6517e-06	2.6768e-07
26768	1.2168e-06	2.6768e-07
26768	2.1655e-06	2.6768e-07
26768	1.7706e-06	2.6768e-07
26768	1.2055e-06	2.6768e-07
26768	2.3588e-06	2.6768e-07
26768	1.583e-06	2.6768e-07
26768	2.0752e-06	2.6768e-07
26768	2.6791e-06	2.6768e-07
26768	2.1055e-06	2.6768e-07
26768	2.1713e-06	2.6768e-07
26768	3.0417e-06	2.6768e-07
26768	2.4785e-06	2.6768e-07
26768	2.3113e-06	2.6768e-07
26768	1.2559e-06	2.6768e-07
26768	2.5506e-06	2.6768e-07
26768	1.7027e-06	2.6768e-07
26768	1.781e-06	2.6768e-07
26768	2.4752e-06	2.6768e-07
26768	1.3108e-06	2.6768e-07
26768	3.4667e-06	2.6768e-07
26768	1.9241e-06	2.6768e-07
26768	1.3616e-06	2.6768e-07
26768	2.0612e-06	2.6768e-07
26768	3.3972e-06	2.6768e-07
44565	1.7587e-06	4.4565e-07
44565	1.7573e-06	4.4565e-07
44565	2.2332e-06	4.4565e-07
44565	1.9131e-06	4.4565e-07
44565	3.9534e-06	4.4565e-07
44565	1.363e-06	4.4565e-07
44565	2.2661e-06	4.4565e-07
44565	1.3217e-06	4.4565e-07
44565	1.8026e-06	4.4565e-07
44565	3.6888e-06	4.4565e-07
44565	2.8784e-06	4.4565e-07
44565	2.3611e-06	4.4565e-07
44565	3.7538e-06	4.4565e-07
44565	3.9052e-06	4.4565e-07
44565	2.5371e-06	4.4565e-07
44565	3.8736e-06	4.4565e-07
44565	1.701e-06	4.4565e-07
44565	1.5016e-06	4.4565e-07
44565	2.1076e-06	4.4565e-07
44565	1.3577e-06	4.4565e-07
44565	3.1275e-06	4.4565e-07
44565	2.4415e-06	4.4565e-07
44565	1.7543e-06	4.4565e-07
44565	2.4981e-06	4.4565e-07
44565	2.694e-06	4.4565e-07
44565	2.0844e-06	4.4565e-07
44565	1.8373e-06	4.4565e-07
44565	2.3808e-06	4.4565e-07
44565	3.0997e-06	4.4565e-07
44565	1.9939e-06	4.4565e-07
44565	2.6617e-06	4.4565e-07
44565	2.7183e-06	4.4565e-07
44565	3.3957e-06	4.4565e-07
44565	1.6222e-06	4.4565e-07
44565	4.0742e-06	4.4565e-07
44565	1.461e-06	4.4565e-07
44565	2.1344e-06	4.4565e-07
44565	9.2109e-07	4.4565e-07
44565	1.8958e-06	4.4565e-07
44565	2.7606e-06	4.4565e-07
44565	9.1052e-07	4.4565e-07
44565	2.7855e-06	4.4565e-07
44565	2.0383e-06	4.4565e-07
44565	2.283e-06	4.4565e-07
44565	2.5534e-06	4.4565e-07
44565	3.9335e-06	4.4565e-07
44565	2.0158e-06	4.4565e-07
44565	3.0114e-06	4.4565e-07
44565	2.9129e-06	4.4565e-07
44565	1.3504e-06	4.4565e-07
44565	3.3988e-06	4.4565e-07
44565	1.5817e-06	4.4565e-07
44565	2.0713e-06	4.4565e-07
44565	2.5187e-06	4.4565e-07
44565	2.7365e-06	4.4565e-07
44565	1.8602e-06	4.4565e-07
44565	2.6705e-06	4.4565e-07
44565	1.4048e-06	4.4565e-07
44565	2.6146e-06	4.4565e-07
44565	3.753e-06	4.4565e-07
44565	2.7275e-06	4.4565e-07
44565	1.9604e-06	4.4565e-07
44565	2.1452e-06	4.4565e-07
44565	2.6283e-06	4.4565e-07
44565	2.3661e-06	4.4565e-07
44565	1.604e-06	4.4565e-07
44565	2.315e-06	4.4565e-07
44565	2.1014e-06	4.4565e-07
44565	1.3091e-06	4.4565e-07
44565	2.9061e-06	4.4565e-07
44565	2.0899e-06	4.4565e-07
44565	1.4299e-06	4.4565e-07
44565	2.696e-06	4.4565e-07
44565	2.4447e-06	4.4565e-07
44565	2.3113e-06	4.4565e-07
44565	2.0138e-06	4.4565e-07
44565	1.7058e-06	4.4565e-07
44565	2.3781e-06	4.4565e-07
44565	3.763e-06	4.4565e-07
44565	2.3437e-06	4.4565e-07
44565	2.5575e-06	4.4565e-07
44565	1.0549e-06	4.4565e-07
44565	2.1139e-06	4.4565e-07
44565	1.6757e-06	4.4565e-07
44565	1.4568e-06	4.4565e-07
44565	2.1097e-06	4.4565e-07
44565	3.2475e-06	4.4565e-07
44565	2.4141e-06	4.4565e-07
44565	3.264e-06	4.4565e-07
44565	2.1849e-06	4.4565e-07
44565	4.3158e-06	4.4565e-07
44565	1.9288e-06	4.4565e-07
44565	2.4797e-06	4.4565e-07
44565	3.5615e-06	4.4565e-07
44565	3.0527e-06	4.4565e-07
44565	3.3088e-06	4.4565e-07
44565	3.2813e-06	4.4565e-07
44565	3.7933e-06	4.4565e-07
44565	1.9408e-06	4.4565e-07
44565	2.0214e-06	4.4565e-07
74195	4.1029e-06	7.4195e-07
74195	5.5049e-06	7.4195e-07
74195	2.7331e-06	7.4195e-07
74195	1.8957e-06	7.4195e-07
74195	1.7998e-06	7.4195e-07
74195	4.6691e-06	7.4195e-07
74195	2.5831e-06	7.4195e-07
74195	3.6695e-06	7.4195e-07
74195	5.6339e-06	7.4195e-07
74195	3.1906e-06	7.4195e-07
74195	2.1667e-06	7.4195e-07
74195	1.9749e-06	7.4195e-07
74195	4.157e-06	7.4195e-07
74195	1.8309e-06	7.4195e-07
74195	3.3622e-06	7.4195e-07
74195	4.2797e-06	7.4195e-07
74195	2.7191e-06	7.4195e-07
74195	3.2192e-06	7.4195e-07
74195	4.4956e-06	7.4195e-07
74195	2.7156e-06	7.4195e-07
74195	3.581e-06	7.4195e-07
74195	2.0396e-06	7.4195e-07
74195	1.7797e-06	7.4195e-07
74195	1.8162e-06	7.4195e-07
74195	4.4738e-06	7.4195e-07
74195	1.1536e-06	7.4195e-07
74195	3.7919e-06	7.4195e-07
74195	2.896e-06	7.4195e-07
74195	3.7464e-06	7.4195e-07
74195	1.8373e-06	7.4195e-07
74195	2.8132e-06	7.4195e-07
74195	2.0418e-06	7.4195e-07
74195	1.8362e-06	7.4195e-07
74195	4.3802e-06	7.4195e-07
74195	4.3882e-06	7.4195e-07
74195	3.7703e-06	7.4195e-07
74195	2.6036e-06	7.4195e-07
74195	1.5499e-06	7.4195e-07
74195	3.5759e-06	7.4195e-07
74195	2.7076e-06	7.4195e-07
74195	2.4595e-06	7.4195e-07
74195	3.36e-06	7.4195e-07
74195	1.5104e-06	7.4195e-07
74195	1.8735e-06	7.4195e-07
74195	5.357e-06	7.4195e-07
74195	3.16e-06	7.4195e-07
74195	5.0712e-06	7.4195e-07
74195	5.1674e-06	7.4195e-07
74195	4.2169e-06	7.4195e-07
74195	2.8192e-06	7.4195e-07
74195	2.1835e-06	7.4195e-07
74195	1.9694e-06	7.4195e-07
74195	3.44e-06	7.4195e-07
74195	2.4001e-06	7.4195e-07
74195	2.4608e-06	7.4195e-07
74195	1.3987e-06	7.4195e-07
74195	2.1423e-06	7.4195e-07
74195	2.6972e-06	7.4195e-07
74195	2.6935e-06	7.4195e-07
74195	1.3117e-06	7.4195e-07
74195	1.8568e-06	7.4195e-07
74195	4.3535e-06	7.4195e-07
74195	2.6751e-06	7.4195e-07
74195	1.8299e-06	7.4195e-07
74195	2.2892e-06	7.4195e-07
74195	2.8559e-06	7.4195e-07
74195	3.5731e-06	7.4195e-07
74195	2.6381e-06	7.4195e-07
74195	3.7512e-06	7.4195e-07
74195	2.5749e-06	7.4195e-07
74195	2.0236e-06	7.4195e-07
74195	3.4034e-06	7.4195e-07
74195	3.0298e-06	7.4195e-07
74195	1.8676e-06	7.4195e-07
74195	4.8664e-06	7.4195e-07
74195	4.1893e-06	7.4195e-07
74195	1.5347e-06	7.4195e-07
74195	3.7019e-06	7.4195e-07
74195	1.6075e-06	7.4195e-07
74195	2.4571e-06	7.4195e-07
74195	1.5008e-06	7.4195e-07
74195	1.325e-06	7.4195e-07
74195	4.0769e-06	7.4195e-07
74195	3.2706e-06	7.4195e-07
74195	3.2679e-06	7.4195e-07
74195	2.5322e-06	7.4195e-07
74195	2.5744e-06	7.4195e-07
74195	3.8757e-06	7.4195e-07
74195	3.6252e-06	7.4195e-07
74195	3.2307e-06	7.4195e-07
74195	2.8608e-06	7.4195e-07
74195	2.8268e-06	7.4195e-07
74195	2.9444e-06	7.4195e-07
74195	2.2358e-06	7.4195e-07
74195	4.2477e-06	7.4195e-07
74195	3.4192e-06	7.4195e-07
74195	4.3809e-06	7.4195e-07
74195	4.9095e-06	7.4195e-07
74195	5.294e-06	7.4195e-07
74195	1.9038e-06	7.4195e-07
1.2353e+05	6.6189e-06	1.2353e-06
1.2353e+05	6.7917e-06	1.2353e-06
1.2353e+05	2.9709e-06	1.2353e-06
1.2353e+05	7.3242e-06	1.2353e-06
1.2353e+05	1.5431e-06	1.2353e-06
1.2353e+05	3.4892e-06	1.2353e-06
1.2353e+05	4.7209e-06	1.2353e-06
1.2353e+05	5.6878e-06	1.2353e-06
1.2353e+05	8.4528e-06	1.2353e-06
1.2353e+05	4.5698e-06	1.2353e-06
1.2353e+05	5.0566e-06	1.2353e-06
1.2353e+05	6.2827e-06	1.2353e-06
1.2353e+05	3.7433e-06	1.2353e-06
1.2353e+05	5.617e-06	1.2353e-06
1.2353e+05	5.745e-06	1.2353e-06
1.2353e+05	4.7706e-06	1.2353e-06
1.2353e+05	5.512e-06	1.2353e-06
1.2353e+05	5.0263e-06	1.2353e-06
1.2353e+05	5.7838e-06	1.2353e-06
1.2353e+05	5.6245e-06	1.2353e-06
1.2353e+05	1.2877e-06	1.2353e-06
1.2353e+05	3.0541e-06	1.2353e-06
1.2353e+05	2.609e-06	1.2353e-06
1.2353e+05	3.6503e-06	1.2353e-06
1.2353e+05	4.153e-06	1.2353e-06
1.2353e+05	5.5512e-06	1.2353e-06
1.2353e+05	5.648e-06	1.2353e-06
1.2353e+05	5.986e-06	1.2353e-06
1.2353e+05	3.7336e-06	1.2353e-06
1.2353e+05	3.4855e-06	1.2353e-06
1.2353e+05	6.6712e-06	1.2353e-06
1.2353e+05	2.3387e-06	1.2353e-06
1.2353e+05	5.3748e-06	1.2353e-06
1.2353e+05	1.3279e-06	1.2353e-06
1.2353e+05	3.8402e-06	1.2353e-06
1.2353e+05	2.8037e-06	1.2353e-06
1.2353e+05	1.7964e-06	1.2353e-06
1.2353e+05	6.961e-06	1.2353e-06
1.2353e+05	6.909e-06	1.2353e-06
1.2353e+05	4.0466e-06	1.2353e-06
1.2353e+05	5.0679e-06	1.2353e-06
1.2353e+05	4.854e-06	1.2353e-06
1.2353e+05	2.9757e-06	1.2353e-06
1.2353e+05	5.6406e-06	1.2353e-06
1.2353e+05	2.2885e-06	1.2353e-06
1.2353e+05	4.2221e-06	1.2353e-06
1.2353e+05	2.815e-06	1.2353e-06
1.2353e+05	5.17e-06	1.2353e-06
1.2353e+05	3.0174e-06	1.2353e-06
1.2353e+05	1.5842e-06	1.2353e-06
1.2353e+05	5.5042e-06	1.2353e-06
1.2353e+05	4.5002e-06	1.2353e-06
1.2353e+05	3.0613e-06	1.2353e-06
1.2353e+05	2.4979e-06	1.2353e-06
1.2353e+05	4.4332e-06	1.2353e-06
1.2353e+05	1.8567e-06	1.2353e-06
1.2353e+05	6.1211e-06	1.2353e-06
1.2353e+05	3.3801e-06	1.2353e-06
1.2353e+05	4.7014e-06	1.2353e-06
1.2353e+05	4.2997e-06	1.2353e-06
1.2353e+05	4.8377e-06	1.2353e-06
1.2353e+05	5.0303e-06	1.2353e-06
1.2353e+05	4.1051e-06	1.2353e-06
1.2353e+05	2.5436e-06	1.2353e-06
1.2353e+05	2.6726e-06	1.2353e-06
1.2353e+05	2.8411e-06	1.2353e-06
1.2353e+05	6.0736e-06	1.2353e-06
1.2353e+05	4.3587e-06	1.2353e-06
1.2353e+05	3.8597e-06	1.2353e-06
1.2353e+05	2.8747e-06	1.2353e-06
1.2353e+05	3.5951e-06	1.2353e-06
1.2353e+05	1.7425e-06	1.2353e-06
1.2353e+05	3.8575e-06	1.2353e-06
1.2353e+05	6.187e-06	1.2353e-06
1.2353e+05	5.0241e-06	1.2353e-06
1.2353e+05	2.7167e-06	1.2353e-06
1.2353e+05	2.6017e-06	1.2353e-06
1.2353e+05	3.971e-06	1.2353e-06
1.2353e+05	2.3018e-06	1.2353e-06
1.2353e+05	2.4967e-06	1.2353e-06
1.2353e+05	2.0711e-06	1.2353e-06
1.2353e+05	6.514e-06	1.2353e-06
1.2353e+05	5.1873e-06	1.2353e-06
1.2353e+05	6.0293e-06	1.2353e-06
1.2353e+05	7.5706e-06	1.2353e-06
1.2353e+05	4.6414e-06	1.2353e-06
1.2353e+05	4.896e-06	1.2353e-06
1.2353e+05	3.3326e-06	1.2353e-06
1.2353e+05	4.0701e-06	1.2353e-06
1.2353e+05	5.5095e-06	1.2353e-06
1.2353e+05	3.9862e-06	1.2353e-06
1.2353e+05	3.7623e-06	1.2353e-06
1.2353e+05	3.0441e-06	1.2353e-06
1.2353e+05	2.3491e-06	1.2353e-06
1.2353e+05	5.3816e-06	1.2353e-06
1.2353e+05	1.9646e-06	1.2353e-06
1.2353e+05	3.456e-06	1.2353e-06
1.2353e+05	5.1832e-06	1.2353e-06
1.2353e+05	6.935e-06	1.2353e-06
1.2353e+05	2.441e-06	1.2353e-06
2.0565e+05	2.8476e-06	2.0565e-06
2.0565e+05	3.2439e-06	2.0565e-06
2.0565e+05	9.4266e-06	2.0565e-06
2.0565e+05	2.4435e-06	2.0565e-06
2.0565e+05	6.1402e-06	2.0565e-06
2.0565e+05	9.0379e-06	2.0565e-06
2.0565e+05	7.5958e-06	2.0565e-06
2.0565e+05	2.7349e-06	2.0565e-06
2.0565e+05	4.9558e-06	2.0565e-06
2.0565e+05	5.0057e-06	2.0565e-06
2.0565e+05	9.6189e-06	2.0565e-06
2.0565e+05	4.6685e-06	2.0565e-06
2.0565e+05	2.1227e-06	2.0565e-06
2.0565e+05	4.009e-06	2.0565e-06
2.0565e+05	4.1071e-06	2.0565e-06
2.0565e+05	4.2442e-06	2.0565e-06
2.0565e+05	6.8505e-06	2.0565e-06
2.0565e+05	3.1728e-06	2.0565e-06
2.0565e+05	2.8778e-06	2.0565e-06
2.0565e+05	6.0935e-06	2.0565e-06
2.0565e+05	3.4233e-06	2.0565e-06
2.0565e+05	7.02e-06	2.0565e-06
2.0565e+05	4.567e-06	2.0565e-06
2.0565e+05	4.5207e-06	2.0565e-06
2.0565e+05	3.8521e-06	2.0565e-06
2.0565e+05	6.8495e-06	2.0565e-06
2.0565e+05	2.582e-06	2.0565e-06
2.0565e+05	3.3586e-06	2.0565e-06
2.0565e+05	6.8181e-06	2.0565e-06
2.0565e+05	3.3217e-06	2.0565e-06
2.0565e+05	4.749e-06	2.0565e-06
2.0565e+05	6.3457e-06	2.0565e-06
2.0565e+05	2.4729e-06	2.0565e-06
2.0565e+05	5.2783e-06	2.0565e-06
2.0565e+05	7.4913e-06	2.0565e-06
2.0565e+05	4.74e-06	2.0565e-06
2.0565e+05	4.0847e-06	2.0565e-06
2.0565e+05	4.6212e-06	2.0565e-06
2.0565e+05	3.0968e-06	2.0565e-06
2.0565e+05	7.4471e-06	2.0565e-06
2.0565e+05	5.29e-06	2.0565e-06
2.0565e+05	3.7847e-06	2.0565e-06
2.0565e+05	4.6091e-06	2.0565e-06
2.0565e+05	7.1027e-06	2.0565e-06
2.0565e+05	7.2476e-06	2.0565e-06
2.0565e+05	3.3655e-06	2.0565e-06
2.0565e+05	4.3411e-06	2.0565e-06
2.0565e+05	5.3918e-06	2.0565e-06
2.0565e+05	7.7581e-06	2.0565e-06
2.0565e+05	5.6141e-06	2.0565e-06
2.0565e+05	5.7628e-06	2.0565e-06
2.0565e+05	7.3771e-06	2.0565e-06
2.0565e+05	4.1029e-06	2.0565e-06
2.0565e+05	4.31e-06	2.0565e-06
2.0565e+05	9.2244e-06	2.0565e-06
2.0565e+05	7.2524e-06	2.0565e-06
2.0565e+05	5.5174e-06	2.0565e-06
2.0565e+05	8.1786e-06	2.0565e-06
2.0565e+05	7.3889e-06	2.0565e-06
2.0565e+05	6.2474e-06	2.0565e-06
2.0565e+05	8.2189e-06	2.0565e-06
2.0565e+05	1.0013e-05	2.0565e-06
2.0565e+05	2.3694e-06	2.0565e-06
2.0565e+05	6.0814e-06	2.0565e-06
2.0565e+05	5.8618e-06	2.0565e-06
2.0565e+05	8.2556e-06	2.0565e-06
2.0565e+05	1.116e-05	2.0565e-06
2.0565e+05	1.5973e-06	2.0565e-06
2.0565e+05	3.1581e-06	2.0565e-06
2.0565e+05	8.5248e-06	2.0565e-06
2.0565e+05	8.8154e-06	2.0565e-06
2.0565e+05	4.0652e-06	2.0565e-06
2.0565e+05	3.3042e-06	2.0565e-06
2.0565e+05	8.2922e-06	2.0565e-06
2.0565e+05	4.0402e-06	2.0565e-06
2.0565e+05	2.6962e-06	2.0565e-06
2.0565e+05	2.7268e-06	2.0565e-06
2.0565e+05	6.7233e-06	2.0565e-06
2.0565e+05	8.0631e-06	2.0565e-06
2.0565e+05	6.8971e-06	2.0565e-06
2.0565e+05	4.4961e-06	2.0565e-06
2.0565e+05	4.1382e-06	2.0565e-06
2.0565e+05	6.368e-06	2.0565e-06
2.0565e+05	5.3712e-06	2.0565e-06
2.0565e+05	2.7847e-06	2.0565e-06
2.0565e+05	6.8918e-06	2.0565e-06
2.0565e+05	7.3514e-06	2.0565e-06
2.0565e+05	8.9724e-06	2.0565e-06
2.0565e+05	4.9962e-06	2.0565e-06
2.0565e+05	3.0263e-06	2.0565e-06
2.0565e+05	5.3472e-06	2.0565e-06
2.0565e+05	5.9165e-06	2.0565e-06
2.0565e+05	7.9406e-06	2.0565e-06
2.0565e+05	2.5265e-06	2.0565e-06
2.0565e+05	3.7531e-06	2.0565e-06
2.0565e+05	2.9278e-06	2.0565e-06
2.0565e+05	5.9145e-06	2.0565e-06
2.0565e+05	3.2008e-06	2.0565e-06
2.0565e+05	7.3392e-06	2.0565e-06
2.0565e+05	4.7124e-06	2.0565e-06
3.4239e+05	2.2356e-06	3.4239e-06
3.4239e+05	8.0622e-06	3.4239e-06
3.4239e+05	4.0657e-06	3.4239e-06
3.4239e+05	9.1857e-06	3.4239e-06
3.4239e+05	6.9893e-06	3.4239e-06
3.4239e+05	1.1045e-05	3.4239e-06
3.4239e+05	5.8641e-06	3.4239e-06
3.4239e+05	9.0419e-06	3.4239e-06
3.4239e+05	3.1656e-06	3.4239e-06
3.4239e+05	6.8318e-06	3.4239e-06
3.4239e+05	5.3316e-06	3.4239e-06
3.4239e+05	8.1704e-06	3.4239e-06
3.4239e+05	5.5776e-06	3.4239e-06
3.4239e+05	8.9734e-06	3.4239e-06
3.4239e+05	4.8447e-06	3.4239e-06
3.4239e+05	6.2678e-06	3.4239e-06
3.4239e+05	3.1216e-06	3.4239e-06
3.4239e+05	9.6139e-06	3.4239e-06
3.4239e+05	6.1739e-06	3.4239e-06
3.4239e+05	4.7392e-06	3.4239e-06
3.4239e+05	5.7809e-06	3.4239e-06
3.4239e+05	6.523e-06	3.4239e-06
3.4239e+05	8.1327e-06	3.4239e-06
3.4239e+05	4.356e-06	3.4239e-06
3.4239e+05	5.2659e-06	3.4239e-06
3.4239e+05	2.305e-06	3.4239e-06
3.4239e+05	7.5111e-06	3.4239e-06
3.4239e+05	3.5527e-06	3.4239e-06
3.4239e+05	3.4446e-06	3.4239e-06
3.4239e+05	5.1399e-06	3.4239e-06
3.4239e+05	5.074e-06	3.4239e-06
3.4239e+05	4.5801e-06	3.4239e-06
3.4239e+05	6.3434e-06	3.4239e-06
3.4239e+05	5.5034e-06	3.4239e-06
3.4239e+05	5.3469e-06	3.4239e-06
3.4239e+05	7.672e-06	3.4239e-06
3.4239e+05	7.1887e-06	3.4239e-06
3.4239e+05	5.2255e-06	3.4239e-06
3.4239e+05	7.8653e-06	3.4239e-06
3.4239e+05	9.9642e-06	3.4239e-06
3.4239e+05	7.3776e-06	3.4239e-06
3.4239e+05	9.7204e-06	3.4239e-06
3.4239e+05	9.2382e-06	3.4239e-06
3.4239e+05	9.8425e-06	3.4239e-06
3.4239e+05	3.6696e-06	3.4239e-06
3.4239e+05	9.8676e-06	3.4239e-06
3.4239e+05	4.653e-06	3.4239e-06
3.4239e+05	2.5422e-06	3.4239e-06
3.4239e+05	2.526e-06	3.4239e-06
3.4239e+05	3.7923e-06	3.4239e-06
3.4239e+05	3.4145e-06	3.4239e-06
3.4239e+05	5.647e-06	3.4239e-06
3.4239e+05	4.6247e-06	3.4239e-06
3.4239e+05	2.2435e-06	3.4239e-06
3.4239e+05	4.4944e-06	3.4239e-06
3.4239e+05	3.6829e-06	3.4239e-06
3.4239e+05	6.6563e-06	3.4239e-06
3.4239e+05	5.1786e-06	3.4239e-06
3.4239e+05	6.6677e-06	3.4239e-06
3.4239e+05	4.4579e-06	3.4239e-06
3.4239e+05	1.0523e-05	3.4239e-06
3.4239e+05	2.7254e-06	3.4239e-06
3.4239e+05	2.804e-06	3.4239e-06
3.4239e+05	4.7762e-06	3.4239e-06
3.4239e+05	8.9955e-06	3.4239e-06
3.4239e+05	4.2093e-06	3.4239e-06
3.4239e+05	3.105e-06	3.4239e-06
3.4239e+05	1.0668e-05	3.4239e-06
3.4239e+05	2.9586e-06	3.4239e-06
3.4239e+05	8.6817e-06	3.4239e-06
3.4239e+05	8.6451e-06	3.4239e-06
3.4239e+05	4.852e-06	3.4239e-06
3.4239e+05	4.3007e-06	3.4239e-06
3.4239e+05	4.2226e-06	3.4239e-06
3.4239e+05	7.6942e-06	3.4239e-06
3.4239e+05	3.1016e-06	3.4239e-06
3.4239e+05	5.3734e-06	3.4239e-06
3.4239e+05	4.7421e-06	3.4239e-06
3.4239e+05	5.9929e-06	3.4239e-06
3.4239e+05	5.0895e-06	3.4239e-06
3.4239e+05	9.5931e-06	3.4239e-06
3.4239e+05	7.5559e-06	3.4239e-06
3.4239e+05	3.2691e-06	3.4239e-06
3.4239e+05	2.3233e-06	3.4239e-06
3.4239e+05	4.3014e-06	3.4239e-06
3.4239e+05	5.6451e-06	3.4239e-06
3.4239e+05	6.0137e-06	3.4239e-06
3.4239e+05	5.1933e-06	3.4239e-06
3.4239e+05	5.617e-06	3.4239e-06
3.4239e+05	9.3695e-06	3.4239e-06
3.4239e+05	9.1038e-06	3.4239e-06
3.4239e+05	1.1526e-05	3.4239e-06
3.4239e+05	8.0702e-06	3.4239e-06
3.4239e+05	3.8176e-06	3.4239e-06
3.4239e+05	7.1923e-06	3.4239e-06
3.4239e+05	2.1435e-06	3.4239e-06
3.4239e+05	2.4735e-06	3.4239e-06
3.4239e+05	4.206e-06	3.4239e-06
3.4239e+05	2.0256e-06	3.4239e-06
3.4239e+05	1.0271e-05	3.4239e-06
5.7003e+05	8.8596e-06	5.7003e-06
5.7003e+05	5.6588e-06	5.7003e-06
5.7003e+05	7.9507e-06	5.7003e-06
5.7003e+05	2.5824e-06	5.7003e-06
5.7003e+05	1.1612e-05	5.7003e-06
5.7003e+05	7.4493e-06	5.7003e-06
5.7003e+05	7.1786e-06	5.7003e-06
5.7003e+05	4.5086e-06	5.7003e-06
5.7003e+05	8.3348e-06	5.7003e-06
5.7003e+05	6.7441e-06	5.7003e-06
5.7003e+05	7.4739e-06	5.7003e-06
5.7003e+05	9.5113e-06	5.7003e-06
5.7003e+05	9.6607e-06	5.7003e-06
5.7003e+05	1.0326e-05	5.7003e-06
5.7003e+05	5.4019e-06	5.7003e-06
5.7003e+05	4.7344e-06	5.7003e-06
5.7003e+05	4.1562e-06	5.7003e-06
5.7003e+05	4.5334e-06	5.7003e-06
5.7003e+05	8.6844e-06	5.7003e-06
5.7003e+05	1.3017e-05	5.7003e-06
5.7003e+05	4.4725e-06	5.7003e-06
5.7003e+05	5.1475e-06	5.7003e-06
5.7003e+05	1.014e-05	5.7003e-06
5.7003e+05	9.3577e-06	5.7003e-06
5.7003e+05	1.2661e-05	5.7003e-06
5.7003e+05	5.5448e-06	5.7003e-06
5.7003e+05	1.0759e-05	5.7003e-06
5.7003e+05	6.2869e-06	5.7003e-06
5.7003e+05	1.2317e-05	5.7003e-06
5.7003e+05	1.3156e-05	5.7003e-06
5.7003e+05	8.8657e-06	5.7003e-06
5.7003e+05	5.6568e-06	5.7003e-06
5.7003e+05	3.6282e-06	5.7003e-06
5.7003e+05	4.8819e-06	5.7003e-06
5.7003e+05	5.708e-06	5.7003e-06
5.7003e+05	5.1653e-06	5.7003e-06
5.7003e+05	1.1516e-05	5.7003e-06
5.7003e+05	6.9209e-06	5.7003e-06
5.7003e+05	1.2624e-05	5.7003e-06
5.7003e+05	4.287e-06	5.7003e-06
5.7003e+05	7.6931e-06	5.7003e-06
5.7003e+05	1.2721e-05	5.7003e-06
5.7003e+05	1.1239e-05	5.7003e-06
5.7003e+05	1.0538e-05	5.7003e-06
5.7003e+05	5.7717e-06	5.7003e-06
5.7003e+05	1.2874e-05	5.7003e-06
5.7003e+05	8.594e-06	5.7003e-06
5.7003e+05	4.9197e-06	5.7003e-06
5.7003e+05	8.7415e-06	5.7003e-06
5.7003e+05	4.309e-06	5.7003e-06
5.7003e+05	3.269e-06	5.7003e-06
5.7003e+05	6.7214e-06	5.7003e-06
5.7003e+05	5.0759e-06	5.7003e-06
5.7003e+05	7.6427e-06	5.7003e-06
5.7003e+05	1.1026e-05	5.7003e-06
5.7003e+05	1.1629e-05	5.7003e-06
5.7003e+05	5.1031e-06	5.7003e-06
5.7003e+05	2.6358e-06	5.7003e-06
5.7003e+05	5.1859e-06	5.7003e-06
5.7003e+05	6.3931e-06	5.7003e-06
5.7003e+05	1.2057e-05	5.7003e-06
5.7003e+05	8.8499e-06	5.7003e-06
5.7003e+05	4.7998e-06	5.7003e-06
5.7003e+05	7.2657e-06	5.7003e-06
5.7003e+05	9.8973e-06	5.7003e-06
5.7003e+05	1.5043e-05	5.7003e-06
5.7003e+05	1.0904e-05	5.7003e-06
5.7003e+05	3.5107e-06	5.7003e-06
5.7003e+05	3.5304e-06	5.7003e-06
5.7003e+05	1.1131e-05	5.7003e-06
5.7003e+05	5.9571e-06	5.7003e-06
5.7003e+05	9.8446e-06	5.7003e-06
5.7003e+05	2.9396e-06	5.7003e-06
5.7003e+05	1.076e-05	5.7003e-06
5.7003e+05	5.6713e-06	5.7003e-06
5.7003e+05	1.0516e-05	5.7003e-06
5.7003e+05	6.7331e-06	5.7003e-06
5.7003e+05	4.8874e-06	5.7003e-06
5.7003e+05	8.7495e-06	5.7003e-06
5.7003e+05	4.1026e-06	5.7003e-06
5.7003e+05	2.9404e-06	5.7003e-06
5.7003e+05	6.7422e-06	5.7003e-06
5.7003e+05	8.8703e-06	5.7003e-06
5.7003e+05	2.9083e-06	5.7003e-06
5.7003e+05	1.0905e-05	5.7003e-06
5.7003e+05	1.6035e-05	5.7003e-06
5.7003e+05	7.2042e-06	5.7003e-06
5.7003e+05	1.2723e-05	5.7003e-06
5.7003e+05	5.2067e-06	5.7003e-06
5.7003e+05	7.8611e-06	5.7003e-06
5.7003e+05	1.0186e-05	5.7003e-06
5.7003e+05	8.0869e-06	5.7003e-06
5.7003e+05	3.1227e-06	5.7003e-06
5.7003e+05	9.4204e-06	5.7003e-06
5.7003e+05	4.8056e-06	5.7003e-06
5.7003e+05	9.1995e-06	5.7003e-06
5.7003e+05	7.6691e-06	5.7003e-06
5.7003e+05	6.9044e-06	5.7003e-06
5.7003e+05	8.7048e-06	5.7003e-06
5.7003e+05	7.0346e-06	5.7003e-06
9.4903e+05	7.6229e-06	9.4903e-06
9.4903e+05	1.333e-05	9.4903e-06
9.4903e+05	7.9045e-06	9.4903e-06
9.4903e+05	4.7087e-06	9.4903e-06
9.4903e+05	1.1796e-05	9.4903e-06
9.4903e+05	5.9672e-06	9.4903e-06
9.4903e+05	1.6209e-05	9.4903e-06
9.4903e+05	8.5218e-06	9.4903e-06
9.4903e+05	1.406e-05	9.4903e-06
9.4903e+05	6.4631e-06	9.4903e-06
9.4903e+05	1.1142e-05	9.4903e-06
9.4903e+05	5.8563e-06	9.4903e-06
9.4903e+05	6.89e-06	9.4903e-06
9.4903e+05	5.5914e-06	9.4903e-06
9.4903e+05	2.8267e-06	9.4903e-06
9.4903e+05	5.7364e-06	9.4903e-06
9.4903e+05	1.5557e-05	9.4903e-06
9.4903e+05	8.7079e-06	9.4903e-06
9.4903e+05	1.004e-05	9.4903e-06
9.4903e+05	5.6295e-06	9.4903e-06
9.4903e+05	1.4639e-05	9.4903e-06
9.4903e+05	6.0417e-06	9.4903e-06
9.4903e+05	3.2151e-06	9.4903e-06
9.4903e+05	9.2006e-06	9.4903e-06
9.4903e+05	1.4648e-05	9.4903e-06
9.4903e+05	5.3068e-06	9.4903e-06
9.4903e+05	9.069e-06	9.4903e-06
9.4903e+05	9.0131e-06	9.4903e-06
9.4903e+05	3.0369e-06	9.4903e-06
9.4903e+05	1.2728e-05	9.4903e-06
9.4903e+05	8.2713e-06	9.4903e-06
9.4903e+05	1.0641e-05	9.4903e-06
9.4903e+05	1.8578e-05	9.4903e-06
9.4903e+05	5.8066e-06	9.4903e-06
9.4903e+05	5.6458e-06	9.4903e-06
9.4903e+05	9.3258e-06	9.4903e-06
9.4903e+05	1.8004e-05	9.4903e-06
9.4903e+05	5.1735e-06	9.4903e-06
9.4903e+05	7.8265e-06	9.4903e-06
9.4903e+05	1.2154e-05	9.4903e-06
9.4903e+05	1.219e-05	9.4903e-06
9.4903e+05	1.2363e-05	9.4903e-06
9.4903e+05	1.1799e-05	9.4903e-06
9.4903e+05	1.1554e-05	9.4903e-06
9.4903e+05	6.257e-06	9.4903e-06
9.4903e+05	4.9086e-06	9.4903e-06
9.4903e+05	8.5496e-06	9.4903e-06
9.4903e+05	6.2095e-06	9.4903e-06
9.4903e+05	7.1496e-06	9.4903e-06
9.4903e+05	1.3807e-05	9.4903e-06
9.4903e+05	8.4031e-06	9.4903e-06
9.4903e+05	8.3411e-06	9.4903e-06
9.4903e+05	1.4291e-05	9.4903e-06
9.4903e+05	1.3892e-05	9.4903e-06
9.4903e+05	1.4484e-05	9.4903e-06
9.4903e+05	4.3722e-06	9.4903e-06
9.4903e+05	3.4969e-06	9.4903e-06
9.4903e+05	1.575e-05	9.4903e-06
9.4903e+05	3.4309e-06	9.4903e-06
9.4903e+05	6.0148e-06	9.4903e-06
9.4903e+05	3.9254e-06	9.4903e-06
9.4903e+05	1.1145e-05	9.4903e-06
9.4903e+05	1.4502e-05	9.4903e-06
9.4903e+05	1.0339e-05	9.4903e-06
9.4903e+05	4.5566e-06	9.4903e-06
9.4903e+05	7.1034e-06	9.4903e-06
9.4903e+05	8.2547e-06	9.4903e-06
9.4903e+05	5.2677e-06	9.4903e-06
9.4903e+05	1.1929e-05	9.4903e-06
9.4903e+05	1.363e-05	9.4903e-06
9.4903e+05	7.8074e-06	9.4903e-06
9.4903e+05	5.8341e-06	9.4903e-06
9.4903e+05	4.6035e-06	9.4903e-06
9.4903e+05	4.9156e-06	9.4903e-06
9.4903e+05	4.5384e-06	9.4903e-06
9.4903e+05	1.7955e-05	9.4903e-06
9.4903e+05	6.8602e-06	9.4903e-06
9.4903e+05	6.1256e-06	9.4903e-06
9.4903e+05	1.0901e-05	9.4903e-06
9.4903e+05	9.5073e-06	9.4903e-06
9.4903e+05	5.7681e-06	9.4903e-06
9.4903e+05	1.3332e-05	9.4903e-06
9.4903e+05	9.6676e-06	9.4903e-06
9.4903e+05	4.9489e-06	9.4903e-06
9.4903e+05	1.1744e-05	9.4903e-06
9.4903e+05	3.7512e-06	9.4903e-06
9.4903e+05	1.4372e-05	9.4903e-06
9.4903e+05	7.3427e-06	9.4903e-06
9.4903e+05	1.5328e-05	9.4903e-06
9.4903e+05	1.1085e-05	9.4903e-06
9.4903e+05	1.0271e-05	9.4903e-06
9.4903e+05	6.7115e-06	9.4903e-06
9.4903e+05	6.6038e-06	9.4903e-06
9.4903e+05	8.0448e-06	9.4903e-06
9.4903e+05	9.1379e-06	9.4903e-06
9.4903e+05	1.3447e-05	9.4903e-06
9.4903e+05	9.3338e-06	9.4903e-06
9.4903e+05	7.8146e-06	9.4903e-06
9.4903e+05	1.6857e-05	9.4903e-06
9.4903e+05	7.2978e-06	9.4903e-06
1.58e+06	1.6231e-05	1.58e-05
1.58e+06	1.2627e-05	1.58e-05
1.58e+06	1.8354e-05	1.58e-05
1.58e+06	9.4315e-06	1.58e-05
1.58e+06	6.258e-06	1.58e-05
1.58e+06	7.2993e-06	1.58e-05
1.58e+06	7.3806e-06	1.58e-05
1.58e+06	1.802e-05	1.58e-05
1.58e+06	1.1496e-05	1.58e-05
1.58e+06	1.2223e-05	1.58e-05
1.58e+06	7.9937e-06	1.58e-05
1.58e+06	7.0193e-06	1.58e-05
1.58e+06	1.8549e-05	1.58e-05
1.58e+06	5.9554e-06	1.58e-05
1.58e+06	6.9474e-06	1.58e-05
1.58e+06	1.1907e-05	1.58e-05
1.58e+06	6.0727e-06	1.58e-05
1.58e+06	7.464e-06	1.58e-05
1.58e+06	1.7799e-05	1.58e-05
1.58e+06	1.1295e-05	1.58e-05
1.58e+06	1.684e-05	1.58e-05
1.58e+06	1.102e-05	1.58e-05
1.58e+06	7.1808e-06	1.58e-05
1.58e+06	5.2204e-06	1.58e-05
1.58e+06	8.1756e-06	1.58e-05
1.58e+06	1.3768e-05	1.58e-05
1.58e+06	1.9761e-05	1.58e-05
1.58e+06	5.4483e-06	1.58e-05
1.58e+06	1.3493e-05	1.58e-05
1.58e+06	1.2843e-05	1.58e-05
1.58e+06	1.5329e-05	1.58e-05
1.58e+06	1.1722e-05	1.58e-05
1.58e+06	7.4393e-06	1.58e-05
1.58e+06	8.8588e-06	1.58e-05
1.58e+06	6.0835e-06	1.58e-05
1.58e+06	2.7715e-05	1.58e-05
1.58e+06	1.6641e-05	1.58e-05
1.58e+06	4.523e-06	1.58e-05
1.58e+06	6.0953e-06	1.58e-05
1.58e+06	1.6591e-05	1.58e-05
1.58e+06	1.209e-05	1.58e-05
1.58e+06	9.9302e-06	1.58e-05
1.58e+06	4.6481e-06	1.58e-05
1.58e+06	1.3737e-05	1.58e-05
1.58e+06	5.4181e-06	1.58e-05
1.58e+06	5.7821e-06	1.58e-05
1.58e+06	1.3538e-05	1.58e-05
1.58e+06	1.1747e-05	1.58e-05
1.58e+06	2.0072e-05	1.58e-05
1.58e+06	5.1693e-06	1.58e-05
1.58e+06	8.6525e-06	1.58e-05
1.58e+06	6.0821e-06	1.58e-05
1.58e+06	1.3454e-05	1.58e-05
1.58e+06	6.6993e-06	1.58e-05
1.58e+06	5.5683e-06	1.58e-05
1.58e+06	6.9583e-06	1.58e-05
1.58e+06	1.9092e-05	1.58e-05
1.58e+06	5.1485e-06	1.58e-05
1.58e+06	1.1246e-05	1.58e-05
1.58e+06	8.0434e-06	1.58e-05
1.58e+06	8.9295e-06	1.58e-05
1.58e+06	8.2655e-06	1.58e-05
1.58e+06	1.2717e-05	1.58e-05
1.58e+06	9.5195e-06	1.58e-05
1.58e+06	7.3666e-06	1.58e-05
1.58e+06	1.2488e-05	1.58e-05
1.58e+06	9.5479e-06	1.58e-05
1.58e+06	1.6503e-05	1.58e-05
1.58e+06	1.198e-05	1.58e-05
1.58e+06	3.4783e-06	1.58e-05
1.58e+06	9.0615e-06	1.58e-05
1.58e+06	1.557e-05	1.58e-05
1.58e+06	1.9783e-05	1.58e-05
1.58e+06	1.4847e-05	1.58e-05
1.58e+06	8.1538e-06	1.58e-05
1.58e+06	1.4386e-05	1.58e-05
1.58e+06	2.9223e-05	1.58e-05
1.58e+06	6.8518e-06	1.58e-05
1.58e+06	1.6914e-05	1.58e-05
1.58e+06	2.4555e-05	1.58e-05
1.58e+06	3.6968e-06	1.58e-05
1.58e+06	9.738e-06	1.58e-05
1.58e+06	1.5208e-05	1.58e-05
1.58e+06	5.97e-06	1.58e-05
1.58e+06	5.7222e-06	1.58e-05
1.58e+06	1.0377e-05	1.58e-05
1.58e+06	1.8576e-05	1.58e-05
1.58e+06	4.6447e-06	1.58e-05
1.58e+06	6.7195e-06	1.58e-05
1.58e+06	1.4088e-05	1.58e-05
1.58e+06	1.0064e-05	1.58e-05
1.58e+06	1.6702e-05	1.58e-05
1.58e+06	1.089e-05	1.58e-05
1.58e+06	5.8577e-06	1.58e-05
1.58e+06	9.45e-06	1.58e-05
1.58e+06	5.1881e-06	1.58e-05
1.58e+06	1.2693e-05	1.58e-05
1.58e+06	4.2887e-06	1.58e-05
1.58e+06	1.0072e-05	1.58e-05
1.58e+06	2.7872e-05	1.58e-05
2.6305e+06	3.1901e-05	2.6305e-05
2.6305e+06	1.548e-05	2.6305e-05
2.6305e+06	4.2873e-05	2.6305e-05
2.6305e+06	1.728e-05	2.6305e-05
2.6305e+06	1.5469e-05	2.6305e-05
2.6305e+06	1.4295e-05	2.6305e-05
2.6305e+06	1.0667e-05	2.6305e-05
2.6305e+06	2.1027e-05	2.6305e-05
2.6305e+06	6.0371e-06	2.6305e-05
2.6305e+06	8.9319e-06	2.6305e-05
2.6305e+06	1.6184e-05	2.6305e-05
2.6305e+06	1.1401e-05	2.6305e-05
2.6305e+06	1.9403e-05	2.6305e-05
2.6305e+06	2.0593e-05	2.6305e-05
2.6305e+06	8.9106e-06	2.6305e-05
2.6305e+06	1.1647e-05	2.6305e-05
2.6305e+06	1.5403e-05	2.6305e-05
2.6305e+06	1.6577e-05	2.6305e-05
2.6305e+06	1.7019e-05	2.6305e-05
2.6305e+06	2.7686e-05	2.6305e-05
2.6305e+06	2.1064e-05	2.6305e-05
2.6305e+06	3.0139e-05	2.6305e-05
2.6305e+06	1.231e-05	2.6305e-05
2.6305e+06	2.7853e-05	2.6305e-05
2.6305e+06	1.1136e-05	2.6305e-05
2.6305e+06	1.5841e-05	2.6305e-05
2.6305e+06	2.3057e-05	2.6305e-05
2.6305e+06	2.356e-05	2.6305e-05
2.6305e+06	8.5517e-06	2.6305e-05
2.6305e+06	2.7669e-05	2.6305e-05
2.6305e+06	1.4375e-05	2.6305e-05
2.6305e+06	1.4368e-05	2.6305e-05
2.6305e+06	8.5437e-06	2.6305e-05
2.6305e+06	3.062e-05	2.6305e-05
2.6305e+06	1.3439e-05	2.6305e-05
2.6305e+06	8.5501e-06	2.6305e-05
2.6305e+06	1.8966e-05	2.6305e-05
2.6305e+06	7.8821e-06	2.6305e-05
2.6305e+06	1.6924e-05	2.6305e-05
2.6305e+06	1.8006e-05	2.6305e-05
2.6305e+06	2.3111e-05	2.6305e-05
2.6305e+06	1.6047e-05	2.6305e-05
2.6305e+06	2.2919e-05	2.6305e-05
2.6305e+06	1.7367e-05	2.6305e-05
2.6305e+06	2.9074e-05	2.6305e-05
2.6305e+06	1.0631e-05	2.6305e-05
2.6305e+06	2.5771e-05	2.6305e-05
2.6305e+06	1.5313e-05	2.6305e-05
2.6305e+06	6.9931e-06	2.6305e-05
2.6305e+06	1.0154e-05	2.6305e-05
2.6305e+06	1.1003e-05	2.6305e-05
2.6305e+06	1.9342e-05	2.6305e-05
2.6305e+06	2.8639e-05	2.6305e-05
2.6305e+06	1.2061e-05	2.6305e-05
2.6305e+06	1.7363e-05	2.6305e-05
2.6305e+06	1.3538e-05	2.6305e-05
2.6305e+06	2.1187e-05	2.6305e-05
2.6305e+06	7.5662e-06	2.6305e-05
2.6305e+06	1.007e-05	2.6305e-05
2.6305e+06	1.2612e-05	2.6305e-05
2.6305e+06	1.4082e-05	2.6305e-05
2.6305e+06	1.147e-05	2.6305e-05
2.6305e+06	4.2139e-06	2.6305e-05
2.6305e+06	1.3214e-05	2.6305e-05
2.6305e+06	7.5977e-06	2.6305e-05
2.6305e+06	2.2605e-05	2.6305e-05
2.6305e+06	2.7012e-05	2.6305e-05
2.6305e+06	2.1908e-05	2.6305e-05
2.6305e+06	1.5187e-05	2.6305e-05
2.6305e+06	1.3456e-05	2.6305e-05
2.6305e+06	1.8575e-05	2.6305e-05
2.6305e+06	2.2134e-05	2.6305e-05
2.6305e+06	1.7997e-05	2.6305e-05
2.6305e+06	1.6215e-05	2.6305e-05
2.6305e+06	8.9468e-06	2.6305e-05
2.6305e+06	1.4581e-05	2.6305e-05
2.6305e+06	2.5805e-05	2.6305e-05
2.6305e+06	2.4032e-05	2.6305e-05
2.6305e+06	1.2526e-05	2.6305e-05
2.6305e+06	2.3974e-05	2.6305e-05
2.6305e+06	9.9691e-06	2.6305e-05
2.6305e+06	1.8997e-05	2.6305e-05
2.6305e+06	7.8384e-06	2.6305e-05
2.6305e+06	1.318e-05	2.6305e-05
2.6305e+06	7.7828e-06	2.6305e-05
2.6305e+06	1.0139e-05	2.6305e-05
2.6305e+06	1.313e-05	2.6305e-05
2.6305e+06	1.8926e-05	2.6305e-05
2.6305e+06	2.7414e-05	2.6305e-05
2.6305e+06	5.1375e-06	2.6305e-05
2.6305e+06	1.3006e-05	2.6305e-05
2.6305e+06	6.5844e-06	2.6305e-05
2.6305e+06	6.1441e-06	2.6305e-05
2.6305e+06	8.8162e-06	2.6305e-05
2.6305e+06	1.3077e-05	2.6305e-05
2.6305e+06	1.9073e-05	2.6305e-05
2.6305e+06	2.8833e-05	2.6305e-05
2.6305e+06	3.5558e-05	2.6305e-05
2.6305e+06	1.5513e-05	2.6305e-05
2.6305e+06	1.6537e-05	2.6305e-05
4.3795e+06	3.0815e-05	4.3795e-05
4.3795e+06	3.4064e-05	4.3795e-05
4.3795e+06	8.0092e-06	4.3795e-05
4.3795e+06	2.4338e-05	4.3795e-05
4.3795e+06	2.2468e-05	4.3795e-05
4.3795e+06	2.0943e-05	4.3795e-05
4.3795e+06	1.0898e-05	4.3795e-05
4.3795e+06	1.0985e-05	4.3795e-05
4.3795e+06	4.6561e-06	4.3795e-05
4.3795e+06	1.6438e-05	4.3795e-05
4.3795e+06	9.3572e-06	4.3795e-05
4.3795e+06	2.2653e-05	4.3795e-05
4.3795e+06	1.1412e-05	4.3795e-05
4.3795e+06	1.6619e-05	4.3795e-05
4.3795e+06	1.4792e-05	4.3795e-05
4.3795e+06	2.1568e-05	4.3795e-05
4.3795e+06	7.1481e-06	4.3795e-05
4.3795e+06	1.598e-05	4.3795e-05
4.3795e+06	1.4518e-05	4.3795e-05
4.3795e+06	3.2842e-05	4.3795e-05
4.3795e+06	1.5903e-05	4.3795e-05
4.3795e+06	1.2058e-05	4.3795e-05
4.3795e+06	8.9731e-06	4.3795e-05
4.3795e+06	4.1424e-06	4.3795e-05
4.3795e+06	2.5708e-05	4.3795e-05
4.3795e+06	2.603e-05	4.3795e-05
4.3795e+06	1.4987e-05	4.3795e-05
4.3795e+06	1.3163e-05	4.3795e-05
4.3795e+06	7.4161e-06	4.3795e-05
4.3795e+06	1.5984e-05	4.3795e-05
4.3795e+06	7.966e-06	4.3795e-05
4.3795e+06	1.5392e-05	4.3795e-05
4.3795e+06	7.2935e-06	4.3795e-05
4.3795e+06	1.6903e-05	4.3795e-05
4.3795e+06	1.5818e-05	4.3795e-05
4.3795e+06	1e-05	4.3795e-05
4.3795e+06	2.0146e-05	4.3795e-05
4.3795e+06	1.7021e-05	4.3795e-05
4.3795e+06	9.5237e-06	4.3795e-05
4.3795e+06	7.3172e-06	4.3795e-05
4.3795e+06	1.2538e-05	4.3795e-05
4.3795e+06	2.1077e-05	4.3795e-05
4.3795e+06	3.0116e-05	4.3795e-05
4.3795e+06	4.0788e-05	4.3795e-05
4.3795e+06	7.2532e-06	4.3795e-05
4.3795e+06	2.4156e-05	4.3795e-05
4.3795e+06	1.4485e-05	4.3795e-05
4.3795e+06	7.8721e-06	4.3795e-05
4.3795e+06	4.6443e-05	4.3795e-05
4.3795e+06	1.5497e-05	4.3795e-05
4.3795e+06	2.0031e-05	4.3795e-05
4.3795e+06	1.8759e-05	4.3795e-05
4.3795e+06	1.4039e-05	4.3795e-05
4.3795e+06	1.9878e-05	4.3795e-05
4.3795e+06	1.3622e-05	4.3795e-05
4.3795e+06	1.3225e-05	4.3795e-05
4.3795e+06	1.7857e-05	4.3795e-05
4.3795e+06	9.034e-06	4.3795e-05
4.3795e+06	2.2915e-05	4.3795e-05
4.3795e+06	4.1975e-05	4.3795e-05
4.3795e+06	1.1638e-05	4.3795e-05
4.3795e+06	1.1769e-05	4.3795e-05
4.3795e+06	3.4664e-05	4.3795e-05
4.3795e+06	2.3893e-05	4.3795e-05
4.3795e+06	2.6679e-05	4.3795e-05
4.3795e+06	1.8477e-05	4.3795e-05
4.3795e+06	2.597e-05	4.3795e-05
4.3795e+06	1.3839e-05	4.3795e-05
4.3795e+06	4.8527e-06	4.3795e-05
4.3795e+06	2.738e-05	4.3795e-05
4.3795e+06	1.0524e-05	4.3795e-05
4.3795e+06	1.4323e-05	4.3795e-05
4.3795e+06	4.456e-05	4.3795e-05
4.3795e+06	1.3917e-05	4.3795e-05
4.3795e+06	1.0667e-05	4.3795e-05
4.3795e+06	1.7945e-05	4.3795e-05
4.3795e+06	2.3292e-05	4.3795e-05
4.3795e+06	5.2319e-06	4.3795e-05
4.3795e+06	8.4716e-06	4.3795e-05
4.3795e+06	4.0524e-05	4.3795e-05
4.3795e+06	1.9e-05	4.3795e-05
4.3795e+06	1.9149e-05	4.3795e-05
4.3795e+06	2.5557e-05	4.3795e-05
4.3795e+06	2.8767e-05	4.3795e-05
4.3795e+06	2.5477e-05	4.3795e-05
4.3795e+06	1.2305e-05	4.3795e-05
4.3795e+06	3.2896e-05	4.3795e-05
4.3795e+06	5.9045e-06	4.3795e-05
4.3795e+06	1.0777e-05	4.3795e-05
4.3795e+06	1.5673e-05	4.3795e-05
4.3795e+06	2.1364e-05	4.3795e-05
4.3795e+06	9.8505e-06	4.3795e-05
4.3795e+06	5.1611e-06	4.3795e-05
4.3795e+06	1.4014e-05	4.3795e-05
4.3795e+06	9.8024e-06	4.3795e-05
4.3795e+06	3.0182e-05	4.3795e-05
4.3795e+06	1.694e-05	4.3795e-05
4.3795e+06	5.7133e-06	4.3795e-05
4.3795e+06	3.9319e-05	4.3795e-05
4.3795e+06	4.5321e-05	4.3795e-05
7.2913e+06	1.4474e-05	7.2913e-05
7.2913e+06	1.7955e-05	7.2913e-05
7.2913e+06	1.9055e-05	7.2913e-05
7.2913e+06	3.5124e-05	7.2913e-05
7.2913e+06	1.6142e-05	7.2913e-05
7.2913e+06	2.6539e-05	7.2913e-05
7.2913e+06	3.1689e-05	7.2913e-05
7.2913e+06	1.0999e-05	7.2913e-05
7.2913e+06	8.9982e-06	7.2913e-05
7.2913e+06	1.2931e-05	7.2913e-05
7.2913e+06	2.1397e-05	7.2913e-05
7.2913e+06	4.605e-05	7.2913e-05
7.2913e+06	8.122e-06	7.2913e-05
7.2913e+06	7.6494e-06	7.2913e-05
7.2913e+06	2.2668e-05	7.2913e-05
7.2913e+06	2.0339e-05	7.2913e-05
7.2913e+06	2.0575e-05	7.2913e-05
7.2913e+06	2.8851e-05	7.2913e-05
7.2913e+06	2.71e-05	7.2913e-05
7.2913e+06	1.0922e-05	7.2913e-05
7.2913e+06	3.1039e-05	7.2913e-05
7.2913e+06	1.8384e-05	7.2913e-05
7.2913e+06	1.1569e-05	7.2913e-05
7.2913e+06	1.9306e-05	7.2913e-05
7.2913e+06	1.3459e-05	7.2913e-05
7.2913e+06	4.5788e-05	7.2913e-05
7.2913e+06	2.2689e-05	7.2913e-05
7.2913e+06	1.5162e-05	7.2913e-05
7.2913e+06	2.2657e-05	7.2913e-05
7.2913e+06	3.7167e-05	7.2913e-05
7.2913e+06	2.2339e-05	7.2913e-05
7.2913e+06	2.3755e-05	7.2913e-05
7.2913e+06	1.2497e-05	7.2913e-05
7.2913e+06	2.2737e-05	7.2913e-05
7.2913e+06	7.7456e-06	7.2913e-05
7.2913e+06	2.7279e-05	7.2913e-05
7.2913e+06	2.6885e-05	7.2913e-05
7.2913e+06	3.7106e-05	7.2913e-05
7.2913e+06	3.1592e-05	7.2913e-05
7.2913e+06	6.3977e-05	7.2913e-05
7.2913e+06	4.4211e-05	7.2913e-05
7.2913e+06	3.4077e-05	7.2913e-05
7.2913e+06	3.1851e-05	7.2913e-05
7.2913e+06	3.8138e-05	7.2913e-05
7.2913e+06	4.8459e-05	7.2913e-05
7.2913e+06	4.3518e-05	7.2913e-05
7.2913e+06	4.7436e-05	7.2913e-05
7.2913e+06	3.7614e-05	7.2913e-05
7.2913e+06	1.9788e-05	7.2913e-05
7.2913e+06	1.4493e-05	7.2913e-05
7.2913e+06	1.1066e-05	7.2913e-05
7.2913e+06	1.5944e-05	7.2913e-05
7.2913e+06	2.8641e-05	7.2913e-05
7.2913e+06	1.9998e-05	7.2913e-05
7.2913e+06	2.5126e-05	7.2913e-05
7.2913e+06	5.3187e-05	7.2913e-05
7.2913e+06	3.0472e-05	7.2913e-05
7.2913e+06	1.9857e-05	7.2913e-05
7.2913e+06	1.0746e-05	7.2913e-05
7.2913e+06	2.3138e-05	7.2913e-05
7.2913e+06	2.0186e-05	7.2913e-05
7.2913e+06	1.785e-05	7.2913e-05
7.2913e+06	2.5621e-05	7.2913e-05
7.2913e+06	4.4504e-05	7.2913e-05
7.2913e+06	1.0371e-05	7.2913e-05
7.2913e+06	2.2966e-05	7.2913e-05
7.2913e+06	8.2799e-06	7.2913e-05
7.2913e+06	1.596e-05	7.2913e-05
7.2913e+06	2.7449e-05	7.2913e-05
7.2913e+06	1.1316e-05	7.2913e-05
7.2913e+06	2.2338e-05	7.2913e-05
7.2913e+06	4.1737e-05	7.2913e-05
7.2913e+06	1.1623e-05	7.2913e-05
7.2913e+06	2.348e-05	7.2913e-05
7.2913e+06	3.3699e-05	7.2913e-05
7.2913e+06	1.7829e-05	7.2913e-05
7.2913e+06	5.9857e-05	7.2913e-05
7.2913e+06	2.839e-05	7.2913e-05
7.2913e+06	2.8855e-05	7.2913e-05
7.2913e+06	1.9679e-05	7.2913e-05
7.2913e+06	5.0498e-05	7.2913e-05
7.2913e+06	3.2052e-05	7.2913e-05
7.2913e+06	2.6666e-05	7.2913e-05
7.2913e+06	8.0022e-06	7.2913e-05
7.2913e+06	9.4815e-06	7.2913e-05
7.2913e+06	2.8902e-05	7.2913e-05
7.2913e+06	3.4429e-05	7.2913e-05
7.2913e+06	1.564e-05	7.2913e-05
7.2913e+06	4.6057e-05	7.2913e-05
7.2913e+06	3.8195e-05	7.2913e-05
7.2913e+06	1.3083e-05	7.2913e-05
7.2913e+06	3.4142e-05	7.2913e-05
7.2913e+06	2.0163e-05	7.2913e-05
7.2913e+06	1.2843e-05	7.2913e-05
7.2913e+06	1.9633e-05	7.2913e-05
7.2913e+06	2.7973e-05	7.2913e-05
7.2913e+06	2.0603e-05	7.2913e-05
7.2913e+06	3.8406e-05	7.2913e-05
7.2913e+06	2.0536e-05	7.2913e-05
7.2913e+06	8.9553e-06	7.2913e-05
1.2139e+07	3.9778e-05	0.00012139
1.2139e+07	2.8521e-05	0.00012139
1.2139e+07	1.5097e-05	0.00012139
1.2139e+07	4.0464e-05	0.00012139
1.2139e+07	1.2924e-05	0.00012139
1.2139e+07	1.7972e-05	0.00012139
1.2139e+07	2.7975e-05	0.00012139
1.2139e+07	2.1629e-05	0.00012139
1.2139e+07	1.4541e-05	0.00012139
1.2139e+07	3.2201e-05	0.00012139
1.2139e+07	3.6042e-05	0.00012139
1.2139e+07	1.7015e-05	0.00012139
1.2139e+07	2.7734e-05	0.00012139
1.2139e+07	2.9718e-05	0.00012139
1.2139e+07	1.8974e-05	0.00012139
1.2139e+07	4.2637e-05	0.00012139
1.2139e+07	2.1784e-05	0.00012139
1.2139e+07	1.1791e-05	0.00012139
1.2139e+07	1.5323e-05	0.00012139
1.2139e+07	1.1066e-05	0.00012139
1.2139e+07	2.1785e-05	0.00012139
1.2139e+07	2.8431e-05	0.00012139
1.2139e+07	2.1109e-05	0.00012139
1.2139e+07	3.6039e-05	0.00012139
1.2139e+07	1.2579e-05	0.00012139
1.2139e+07	2.2462e-05	0.00012139
1.2139e+07	4.2033e-05	0.00012139
1.2139e+07	1.7829e-05	0.00012139
1.2139e+07	1.5326e-05	0.00012139
1.2139e+07	5.3513e-05	0.00012139
1.2139e+07	3.601e-05	0.00012139
1.2139e+07	4.7089e-05	0.00012139
1.2139e+07	5.8111e-05	0.00012139
1.2139e+07	4.6018e-05	0.00012139
1.2139e+07	5.4671e-05	0.00012139
1.2139e+07	1.8707e-05	0.00012139
1.2139e+07	6.0887e-05	0.00012139
1.2139e+07	3.9151e-05	0.00012139
1.2139e+07	3.6344e-05	0.00012139
1.2139e+07	3.6913e-05	0.00012139
1.2139e+07	3.4348e-05	0.00012139
1.2139e+07	1.4252e-05	0.00012139
1.2139e+07	3.0924e-05	0.00012139
1.2139e+07	1.3459e-05	0.00012139
1.2139e+07	3.9278e-05	0.00012139
1.2139e+07	3.4932e-05	0.00012139
1.2139e+07	2.02e-05	0.00012139
1.2139e+07	1.9608e-05	0.00012139
1.2139e+07	3.0881e-05	0.00012139
1.2139e+07	3.0779e-05	0.00012139
1.2139e+07	3.0204e-05	0.00012139
1.2139e+07	6.3037e-05	0.00012139
1.2139e+07	6.631e-06	0.00012139
1.2139e+07	6.291e-05	0.00012139
1.2139e+07	5.4622e-05	0.00012139
1.2139e+07	5.0933e-05	0.00012139
1.2139e+07	1.2286e-05	0.00012139
1.2139e+07	1.5836e-05	0.00012139
1.2139e+07	3.0329e-05	0.00012139
1.2139e+07	1.5915e-05	0.00012139
1.2139e+07	3.7136e-05	0.00012139
1.2139e+07	7.1971e-05	0.00012139
1.2139e+07	1.3667e-05	0.00012139
1.2139e+07	2.8501e-05	0.00012139
1.2139e+07	9.1211e-06	0.00012139
1.2139e+07	7.7753e-06	0.00012139
1.2139e+07	4.3336e-05	0.00012139
1.2139e+07	3.9572e-05	0.00012139
1.2139e+07	3.7545e-05	0.00012139
1.2139e+07	4.1572e-05	0.00012139
1.2139e+07	4.6589e-05	0.00012139
1.2139e+07	3.2978e-05	0.00012139
1.2139e+07	8.9926e-06	0.00012139
1.2139e+07	3.3888e-05	0.00012139
1.2139e+07	3.555e-05	0.00012139
1.2139e+07	1.8969e-05	0.00012139
1.2139e+07	3.464e-05	0.00012139
1.2139e+07	3.7784e-05	0.00012139
1.2139e+07	3.6539e-05	0.00012139
1.2139e+07	1.6261e-05	0.00012139
1.2139e+07	4.0014e-05	0.00012139
1.2139e+07	2.5364e-05	0.00012139
1.2139e+07	2.7937e-05	0.00012139
1.2139e+07	5.5301e-05	0.00012139
1.2139e+07	4.8769e-05	0.00012139
1.2139e+07	1.0806e-05	0.00012139
1.2139e+07	1.5277e-05	0.00012139
1.2139e+07	3.4713e-05	0.00012139
1.2139e+07	1.4183e-05	0.00012139
1.2139e+07	1.2282e-05	0.00012139
1.2139e+07	3.0092e-05	0.00012139
1.2139e+07	1.4448e-05	0.00012139
1.2139e+07	1.1823e-05	0.00012139
1.2139e+07	4.7656e-05	0.00012139
1.2139e+07	4.2915e-05	0.00012139
1.2139e+07	1.7123e-05	0.00012139
1.2139e+07	3.7166e-05	0.00012139
1.2139e+07	4.9713e-05	0.00012139
1.2139e+07	3.9089e-05	0.00012139
1.2139e+07	5.3494e-05	0.00012139
2.021e+07	2.7388e-05	0.0002021
2.021e+07	1.552e-05	0.0002021
2.021e+07	4.0413e-05	0.0002021
2.021e+07	2.5478e-05	0.0002021
2.021e+07	8.2935e-05	0.0002021
2.021e+07	2.584e-05	0.0002021
2.021e+07	5.4424e-05	0.0002021
2.021e+07	1.9549e-05	0.0002021
2.021e+07	2.8306e-05	0.0002021
2.021e+07	1.6366e-05	0.0002021
2.021e+07	1.7066e-05	0.0002021
2.021e+07	3.1434e-05	0.0002021
2.021e+07	9.3975e-06	0.0002021
2.021e+07	3.2312e-05	0.0002021
2.021e+07	5.3063e-05	0.0002021
2.021e+07	2.1833e-05	0.0002021
2.021e+07	3.7535e-05	0.0002021
2.021e+07	1.5097e-05	0.0002021
2.021e+07	1.527e-05	0.0002021
2.021e+07	5.3096e-05	0.0002021
2.021e+07	8.4791e-05	0.0002021
2.021e+07	2.3709e-05	0.0002021
2.021e+07	4.2101e-05	0.0002021
2.021e+07	5.6981e-05	0.0002021
2.021e+07	7.9194e-05	0.0002021
2.021e+07	5.5578e-05	0.0002021
2.021e+07	4.687e-05	0.0002021
2.021e+07	3.5858e-05	0.0002021
2.021e+07	2.1546e-05	0.0002021
2.021e+07	2.9903e-05	0.0002021
2.021e+07	4.3507e-05	0.0002021
2.021e+07	2.2194e-05	0.0002021
2.021e+07	5.8632e-05	0.0002021
2.021e+07	4.9052e-05	0.0002021
2.021e+07	5.4548e-05	0.0002021
2.021e+07	3.5903e-05	0.0002021
2.021e+07	1.2268e-05	0.0002021
2.021e+07	2.3609e-05	0.0002021
2.021e+07	4.9582e-05	0.0002021
2.021e+07	3.3566e-05	0.0002021
2.021e+07	4.2183e-05	0.0002021
2.021e+07	1.6332e-05	0.0002021
2.021e+07	4.9236e-05	0.0002021
2.021e+07	3.3861e-05	0.0002021
2.021e+07	1.0714e-05	0.0002021
2.021e+07	5.5332e-05	0.0002021
2.021e+07	7.9915e-05	0.0002021
2.021e+07	8.0724e-06	0.0002021
2.021e+07	7.2329e-06	0.0002021
2.021e+07	1.5379e-05	0.0002021
2.021e+07	6.3355e-05	0.0002021
2.021e+07	4.2681e-05	0.0002021
2.021e+07	4.0363e-05	0.0002021
2.021e+07	4.4897e-05	0.0002021
2.021e+07	2.3952e-05	0.0002021
2.021e+07	2.1392e-05	0.0002021
2.021e+07	5.5107e-05	0.0002021
2.021e+07	4.9591e-05	0.0002021
2.021e+07	7.2276e-06	0.0002021
2.021e+07	2.667e-05	0.0002021
2.021e+07	1.0953e-05	0.0002021
2.021e+07	1.8582e-05	0.0002021
2.021e+07	3.9739e-05	0.0002021
2.021e+07	3.7104e-05	0.0002021
2.021e+07	3.3379e-05	0.0002021
2.021e+07	1.7414e-05	0.0002021
2.021e+07	3.7604e-05	0.0002021
2.021e+07	6.0101e-05	0.0002021
2.021e+07	3.9692e-05	0.0002021
2.021e+07	4.107e-05	0.0002021
2.021e+07	6.0068e-05	0.0002021
2.021e+07	1.5266e-05	0.0002021
2.021e+07	1.3027e-05	0.0002021
2.021e+07	3.7204e-05	0.0002021
2.021e+07	6.5704e-05	0.0002021
2.021e+07	3.7909e-05	0.0002021
2.021e+07	9.9107e-05	0.0002021
2.021e+07	3.4498e-05	0.0002021
2.021e+07	1.6971e-05	0.0002021
2.021e+07	1.6263e-05	0.0002021
2.021e+07	3.4742e-05	0.0002021
2.021e+07	1.4632e-05	0.0002021
2.021e+07	4.0671e-05	0.0002021
2.021e+07	2.5761e-05	0.0002021
2.021e+07	1.8547e-05	0.0002021
2.021e+07	2.8731e-05	0.0002021
2.021e+07	1.7848e-05	0.0002021
2.021e+07	4.8188e-05	0.0002021
2.021e+07	5.5409e-05	0.0002021
2.021e+07	4.5001e-05	0.0002021
2.021e+07	1.101e-05	0.0002021
2.021e+07	5.2563e-05	0.0002021
2.021e+07	1.6401e-05	0.0002021
2.021e+07	1.1457e-05	0.0002021
2.021e+07	5.0284e-05	0.0002021
2.021e+07	2.3193e-05	0.0002021
2.021e+07	1.9014e-05	0.0002021
2.021e+07	4.0607e-05	0.0002021
2.021e+07	2.8372e-05	0.0002021
2.021e+07	8.9802e-05	0.0002021
3.3647e+07	1.8224e-05	0.00033647
3.3647e+07	8.2856e-05	0.00033647
3.3647e+07	3.9819e-05	0.00033647
3.3647e+07	2.5994e-05	0.00033647
3.3647e+07	8.4277e-05	0.00033647
3.3647e+07	2.8039e-05	0.00033647
3.3647e+07	7.6122e-05	0.00033647
3.3647e+07	3.3337e-05	0.00033647
3.3647e+07	3.3851e-05	0.00033647
3.3647e+07	7.483e-05	0.00033647
3.3647e+07	1.1789e-05	0.00033647
3.3647e+07	9.2092e-05	0.00033647
3.3647e+07	6.5699e-05	0.00033647
3.3647e+07	4.7962e-05	0.00033647
3.3647e+07	2.42e-05	0.00033647
3.3647e+07	1.8091e-05	0.00033647
3.3647e+07	8.7056e-05	0.00033647
3.3647e+07	3.0485e-05	0.00033647
3.3647e+07	5.2234e-05	0.00033647
3.3647e+07	0.00010266	0.00033647
3.3647e+07	3.2199e-05	0.00033647
3.3647e+07	4.6457e-05	0.00033647
3.3647e+07	1.9673e-05	0.00033647
3.3647e+07	2.5861e-05	0.00033647
3.3647e+07	6.1133e-05	0.00033647
3.3647e+07	2.5047e-05	0.00033647
3.3647e+07	6.4966e-05	0.00033647
3.3647e+07	2.0505e-05	0.00033647
3.3647e+07	3.0656e-05	0.00033647
3.3647e+07	2.5444e-05	0.00033647
3.3647e+07	1.9289e-05	0.00033647
3.3647e+07	1.7277e-05	0.00033647
3.3647e+07	3.0897e-05	0.00033647
3.3647e+07	3.2844e-05	0.00033647
3.3647e+07	9.0741e-05	0.00033647
3.3647e+07	6.1945e-05	0.00033647
3.3647e+07	3.2581e-05	0.00033647
3.3647e+07	6.2002e-05	0.00033647
3.3647e+07	8.8905e-05	0.00033647
3.3647e+07	7.7898e-05	0.00033647
3.3647e+07	7.5059e-05	0.00033647
3.3647e+07	3.1617e-05	0.00033647
3.3647e+07	7.9022e-05	0.00033647
3.3647e+07	4.1032e-05	0.00033647
3.3647e+07	0.00013639	0.00033647
3.3647e+07	3.1638e-05	0.00033647
3.3647e+07	1.0912e-05	0.00033647
3.3647e+07	2.7413e-05	0.00033647
3.3647e+07	2.6432e-05	0.00033647
3.3647e+07	5.2374e-05	0.00033647
3.3647e+07	0.00010386	0.00033647
3.3647e+07	8.7358e-05	0.00033647
3.3647e+07	2.0331e-05	0.00033647
3.3647e+07	6.5194e-05	0.00033647
3.3647e+07	8.7617e-05	0.00033647
3.3647e+07	2.066e-05	0.00033647
3.3647e+07	1.72e-05	0.00033647
3.3647e+07	5.1302e-05	0.00033647
3.3647e+07	2.5467e-05	0.00033647
3.3647e+07	6.1098e-05	0.00033647
3.3647e+07	0.00011695	0.00033647
3.3647e+07	1.6109e-05	0.00033647
3.3647e+07	3.948e-05	0.00033647
3.3647e+07	7.456e-05	0.00033647
3.3647e+07	0.00017501	0.00033647
3.3647e+07	9.195e-05	0.00033647
3.3647e+07	4.439e-05	0.00033647
3.3647e+07	6.2765e-05	0.00033647
3.3647e+07	5.4786e-05	0.00033647
3.3647e+07	3.3739e-05	0.00033647
3.3647e+07	6.8263e-05	0.00033647
3.3647e+07	8.3782e-05	0.00033647
3.3647e+07	6.4589e-05	0.00033647
3.3647e+07	2.7302e-05	0.00033647
3.3647e+07	6.902e-05	0.00033647
3.3647e+07	2.3268e-05	0.00033647
3.3647e+07	5.1598e-05	0.00033647
3.3647e+07	2.2317e-05	0.00033647
3.3647e+07	6.8985e-05	0.00033647
3.3647e+07	4.3689e-05	0.00033647
3.3647e+07	0.00015456	0.00033647
3.3647e+07	7.8329e-05	0.00033647
3.3647e+07	2.5963e-05	0.00033647
3.3647e+07	4.7542e-05	0.00033647
3.3647e+07	0.00011097	0.00033647
3.3647e+07	1.4414e-05	0.00033647
3.3647e+07	1.6817e-05	0.00033647
3.3647e+07	5.455e-05	0.00033647
3.3647e+07	5.2169e-05	0.00033647
3.3647e+07	4.2204e-05	0.00033647
3.3647e+07	7.3712e-05	0.00033647
3.3647e+07	9.1525e-05	0.00033647
3.3647e+07	9.7197e-05	0.00033647
3.3647e+07	0.00010737	0.00033647
3.3647e+07	4.3082e-05	0.00033647
3.3647e+07	3.0173e-05	0.00033647
3.3647e+07	9.5197e-05	0.00033647
3.3647e+07	4.1211e-05	0.00033647
3.3647e+07	7.4049e-05	0.00033647
3.3647e+07	8.6427e-05	0.00033647
5.6018e+07	0.00014866	0.00056018
5.6018e+07	5.4751e-05	0.00056018
5.6018e+07	3.5012e-05	0.00056018
5.6018e+07	4.1505e-05	0.00056018
5.6018e+07	2.2983e-05	0.00056018
5.6018e+07	0.00012293	0.00056018
5.6018e+07	3.9388e-05	0.00056018
5.6018e+07	0.00010731	0.00056018
5.6018e+07	0.00011989	0.00056018
5.6018e+07	6.4422e-05	0.00056018
5.6018e+07	9.763e-05	0.00056018
5.6018e+07	2.205e-05	0.00056018
5.6018e+07	3.4564e-05	0.00056018
5.6018e+07	2.5008e-05	0.00056018
5.6018e+07	8.2088e-05	0.00056018
5.6018e+07	2.9955e-05	0.00056018
5.6018e+07	2.3702e-05	0.00056018
5.6018e+07	0.00010475	0.00056018
5.6018e+07	2.7644e-05	0.00056018
5.6018e+07	5.9553e-05	0.00056018
5.6018e+07	0.00012966	0.00056018
5.6018e+07	2.7586e-05	0.00056018
5.6018e+07	7.1815e-05	0.00056018
5.6018e+07	7.4214e-05	0.00056018
5.6018e+07	5.5611e-05	0.00056018
5.6018e+07	4.6869e-05	0.00056018
5.6018e+07	8.2798e-05	0.00056018
5.6018e+07	7.1956e-05	0.00056018
5.6018e+07	5.3671e-05	0.00056018
5.6018e+07	7.0205e-05	0.00056018
5.6018e+07	5.2127e-05	0.00056018
5.6018e+07	0.00010171	0.00056018
5.6018e+07	5.1036e-05	0.00056018
5.6018e+07	0.00010129	0.00056018
5.6018e+07	3.2227e-05	0.00056018
5.6018e+07	0.00010777	0.00056018
5.6018e+07	3.4727e-05	0.00056018
5.6018e+07	4.2065e-05	0.00056018
5.6018e+07	0.00015951	0.00056018
5.6018e+07	0.00015459	0.00056018
5.6018e+07	1.9476e-05	0.00056018
5.6018e+07	6.9498e-05	0.00056018
5.6018e+07	0.00011543	0.00056018
5.6018e+07	1.7666e-05	0.00056018
5.6018e+07	6.0478e-05	0.00056018
5.6018e+07	6.1108e-05	0.00056018
5.6018e+07	3.1206e-05	0.00056018
5.6018e+07	5.8863e-05	0.00056018
5.6018e+07	6.7202e-05	0.00056018
5.6018e+07	3.6548e-05	0.00056018
5.6018e+07	3.3725e-05	0.00056018
5.6018e+07	7.8247e-05	0.00056018
5.6018e+07	5.0689e-05	0.00056018
5.6018e+07	7.1037e-05	0.00056018
5.6018e+07	4.6837e-05	0.00056018
5.6018e+07	0.00016625	0.00056018
5.6018e+07	7.0686e-05	0.00056018
5.6018e+07	6.9303e-05	0.00056018
5.6018e+07	1.9378e-05	0.00056018
5.6018e+07	0.00012877	0.00056018
5.6018e+07	0.0001218	0.00056018
5.6018e+07	7.7652e-05	0.00056018
5.6018e+07	1.738e-05	0.00056018
5.6018e+07	5.2935e-05	0.00056018
5.6018e+07	1.8846e-05	0.00056018
5.6018e+07	2.9314e-05	0.00056018
5.6018e+07	2.5555e-05	0.00056018
5.6018e+07	4.7098e-05	0.00056018
5.6018e+07	0.00011932	0.00056018
5.6018e+07	3.2577e-05	0.00056018
5.6018e+07	1.9944e-05	0.00056018
5.6018e+07	6.6799e-05	0.00056018
5.6018e+07	0.00015753	0.00056018
5.6018e+07	9.7181e-05	0.00056018
5.6018e+07	2.9723e-05	0.00056018
5.6018e+07	7.2147e-05	0.00056018
5.6018e+07	2.9516e-05	0.00056018
5.6018e+07	0.00016585	0.00056018
5.6018e+07	9.8025e-05	0.00056018
5.6018e+07	6.2468e-05	0.00056018
5.6018e+07	0.00011063	0.00056018
5.6018e+07	3.2484e-05	0.00056018
5.6018e+07	9.7923e-05	0.00056018
5.6018e+07	0.0001109	0.00056018
5.6018e+07	3.9565e-05	0.00056018
5.6018e+07	0.00011235	0.00056018
5.6018e+07	2.0552e-05	0.00056018
5.6018e+07	5.8166e-05	0.00056018
5.6018e+07	2.3768e-05	0.00056018
5.6018e+07	6.0972e-05	0.00056018
5.6018e+07	0.0001407	0.00056018
5.6018e+07	5.7841e-05	0.00056018
5.6018e+07	6.5808e-05	0.00056018
5.6018e+07	0.00015253	0.00056018
5.6018e+07	2.3098e-05	0.00056018
5.6018e+07	4.9773e-05	0.00056018
5.6018e+07	5.4178e-05	0.00056018
5.6018e+07	5.6015e-05	0.00056018
5.6018e+07	8.4716e-05	0.00056018
5.6018e+07	4.5479e-05	0.00056018
9.3263e+07	4.3771e-05	0.00093263
9.3263e+07	7.7505e-05	0.00093263
9.3263e+07	8.8345e-05	0.00093263
9.3263e+07	0.00011545	0.00093263
9.3263e+07	9.491e-05	0.00093263
9.3263e+07	0.00010926	0.00093263
9.3263e+07	3.6106e-05	0.00093263
9.3263e+07	5.5117e-05	0.00093263
9.3263e+07	3.7119e-05	0.00093263
9.3263e+07	3.2503e-05	0.00093263
9.3263e+07	5.4077e-05	0.00093263
9.3263e+07	0.00011952	0.00093263
9.3263e+07	0.000138	0.00093263
9.3263e+07	0.00013119	0.00093263
9.3263e+07	7.114e-05	0.00093263
9.3263e+07	3.2321e-05	0.00093263
9.3263e+07	5.527e-05	0.00093263
9.3263e+07	7.2804e-05	0.00093263
9.3263e+07	0.00019516	0.00093263
9.3263e+07	6.9015e-05	0.00093263
9.3263e+07	0.00010899	0.00093263
9.3263e+07	7.8525e-05	0.00093263
9.3263e+07	0.00015005	0.00093263
9.3263e+07	0.00018408	0.00093263
9.3263e+07	0.00023436	0.00093263
9.3263e+07	5.6151e-05	0.00093263
9.3263e+07	0.00010135	0.00093263
9.3263e+07	4.1484e-05	0.00093263
9.3263e+07	2.7509e-05	0.00093263
9.3263e+07	0.00018029	0.00093263
9.3263e+07	9.6393e-05	0.00093263
9.3263e+07	7.5764e-05	0.00093263
9.3263e+07	0.00015271	0.00093263
9.3263e+07	0.00016521	0.00093263
9.3263e+07	2.5638e-05	0.00093263
9.3263e+07	0.00019687	0.00093263
9.3263e+07	5.7646e-05	0.00093263
9.3263e+07	2.0304e-05	0.00093263
9.3263e+07	0.00015351	0.00093263
9.3263e+07	3.7476e-05	0.00093263
9.3263e+07	6.7549e-05	0.00093263
9.3263e+07	6.0929e-05	0.00093263
9.3263e+07	3.3344e-05	0.00093263
9.3263e+07	0.00010713	0.00093263
9.3263e+07	4.9109e-05	0.00093263
9.3263e+07	5.8439e-05	0.00093263
9.3263e+07	8.7242e-05	0.00093263
9.3263e+07	8.4951e-05	0.00093263
9.3263e+07	0.0001228	0.00093263
9.3263e+07	8.275e-05	0.00093263
9.3263e+07	6.8711e-05	0.00093263
9.3263e+07	3.7366e-05	0.00093263
9.3263e+07	0.00014887	0.00093263
9.3263e+07	0.00011628	0.00093263
9.3263e+07	0.00016358	0.00093263
9.3263e+07	5.569e-05	0.00093263
9.3263e+07	0.00013295	0.00093263
9.3263e+07	5.2011e-05	0.00093263
9.3263e+07	1.908e-05	0.00093263
9.3263e+07	6.7758e-05	0.00093263
9.3263e+07	0.00015633	0.00093263
9.3263e+07	6.6001e-05	0.00093263
9.3263e+07	0.00010176	0.00093263
9.3263e+07	0.00013125	0.00093263
9.3263e+07	0.00017924	0.00093263
9.3263e+07	5.8283e-05	0.00093263
9.3263e+07	7.4628e-05	0.00093263
9.3263e+07	2.6267e-05	0.00093263
9.3263e+07	0.00014847	0.00093263
9.3263e+07	8.5051e-06	0.00093263
9.3263e+07	0.00010417	0.00093263
9.3263e+07	6.036e-05	0.00093263
9.3263e+07	7.2804e-05	0.00093263
9.3263e+07	3.9506e-05	0.00093263
9.3263e+07	9.1812e-05	0.00093263
9.3263e+07	1.775e-05	0.00093263
9.3263e+07	0.00010123	0.00093263
9.3263e+07	0.00010878	0.00093263
9.3263e+07	4.8952e-05	0.00093263
9.3263e+07	6.0171e-05	0.00093263
9.3263e+07	8.2976e-05	0.00093263
9.3263e+07	5.5197e-05	0.00093263
9.3263e+07	8.3609e-05	0.00093263
9.3263e+07	2.2801e-05	0.00093263
9.3263e+07	0.00013375	0.00093263
9.3263e+07	7.2837e-05	0.00093263
9.3263e+07	4.181e-05	0.00093263
9.3263e+07	0.00010601	0.00093263
9.3263e+07	5.0014e-05	0.00093263
9.3263e+07	3.1895e-05	0.00093263
9.3263e+07	1.1563e-05	0.00093263
9.3263e+07	8.0079e-05	0.00093263
9.3263e+07	7.5767e-05	0.00093263
9.3263e+07	0.000209	0.00093263
9.3263e+07	3.5778e-05	0.00093263
9.3263e+07	0.00015566	0.00093263
9.3263e+07	5.4069e-05	0.00093263
9.3263e+07	0.00012712	0.00093263
9.3263e+07	3.0594e-05	0.00093263
9.3263e+07	5.1682e-05	0.00093263
1.5527e+08	4.2609e-05	0.0015527
1.5527e+08	0.00027009	0.0015527
1.5527e+08	0.00015876	0.0015527
1.5527e+08	6.6311e-05	0.0015527
1.5527e+08	9.4527e-05	0.0015527
1.5527e+08	4.0588e-05	0.0015527
1.5527e+08	0.00015615	0.0015527
1.5527e+08	5.413e-05	0.0015527
1.5527e+08	0.00022495	0.0015527
1.5527e+08	4.8176e-05	0.0015527
1.5527e+08	8.6151e-05	0.0015527
1.5527e+08	4.5222e-05	0.0015527
1.5527e+08	2.8986e-05	0.0015527
1.5527e+08	0.00015696	0.0015527
1.5527e+08	7.9745e-05	0.0015527
1.5527e+08	8.5822e-05	0.0015527
1.5527e+08	0.00021496	0.0015527
1.5527e+08	0.00011742	0.0015527
1.5527e+08	7.6136e-05	0.0015527
1.5527e+08	2.6694e-05	0.0015527
1.5527e+08	0.00018825	0.0015527
1.5527e+08	0.00013007	0.0015527
1.5527e+08	3.5755e-05	0.0015527
1.5527e+08	4.9744e-05	0.0015527
1.5527e+08	7.4164e-05	0.0015527
1.5527e+08	0.0001559	0.0015527
1.5527e+08	0.00019124	0.0015527
1.5527e+08	0.00013984	0.0015527
1.5527e+08	0.0001676	0.0015527
1.5527e+08	0.00013787	0.0015527
1.5527e+08	5.7876e-05	0.0015527
1.5527e+08	4.2494e-05	0.0015527
1.5527e+08	0.0001255	0.0015527
1.5527e+08	8.3911e-05	0.0015527
1.5527e+08	6.9126e-05	0.0015527
1.5527e+08	5.7018e-05	0.0015527
1.5527e+08	0.00015219	0.0015527
1.5527e+08	9.2207e-05	0.0015527
1.5527e+08	0.00013811	0.0015527
1.5527e+08	3.4189e-05	0.0015527
1.5527e+08	7.3004e-05	0.0015527
1.5527e+08	4.9633e-05	0.0015527
1.5527e+08	0.00011307	0.0015527
1.5527e+08	1.752e-05	0.0015527
1.5527e+08	6.1583e-05	0.0015527
1.5527e+08	0.00013312	0.0015527
1.5527e+08	2.3131e-05	0.0015527
1.5527e+08	2.8863e-05	0.0015527
1.5527e+08	0.00019939	0.0015527
1.5527e+08	0.00013731	0.0015527
1.5527e+08	5.2651e-05	0.0015527
1.5527e+08	0.00011774	0.0015527
1.5527e+08	9.38e-05	0.0015527
1.5527e+08	0.00013968	0.0015527
1.5527e+08	5.6271e-05	0.0015527
1.5527e+08	0.00012653	0.0015527
1.5527e+08	0.00013906	0.0015527
1.5527e+08	0.00020903	0.0015527
1.5527e+08	2.9813e-05	0.0015527
1.5527e+08	1.8107e-05	0.0015527
1.5527e+08	0.00017377	0.0015527
1.5527e+08	0.00017256	0.0015527
1.5527e+08	0.00020159	0.0015527
1.5527e+08	1.8683e-05	0.0015527
1.5527e+08	9.8606e-05	0.0015527
1.5527e+08	8.9074e-05	0.0015527
1.5527e+08	0.0002422	0.0015527
1.5527e+08	8.4723e-05	0.0015527
1.5527e+08	0.00016658	0.0015527
1.5527e+08	3.8972e-05	0.0015527
1.5527e+08	0.00012264	0.0015527
1.5527e+08	6.4425e-05	0.0015527
1.5527e+08	5.2401e-05	0.0015527
1.5527e+08	4.8924e-05	0.0015527
1.5527e+08	4.0582e-05	0.0015527
1.5527e+08	0.00014873	0.0015527
1.5527e+08	8.174e-05	0.0015527
1.5527e+08	8.2905e-05	0.0015527
1.5527e+08	7.5849e-05	0.0015527
1.5527e+08	0.00011671	0.0015527
1.5527e+08	0.00014255	0.0015527
1.5527e+08	0.00022936	0.0015527
1.5527e+08	6.8595e-05	0.0015527
1.5527e+08	0.00014821	0.0015527
1.5527e+08	0.00019315	0.0015527
1.5527e+08	7.2201e-05	0.0015527
1.5527e+08	0.00021181	0.0015527
1.5527e+08	0.00022895	0.0015527
1.5527e+08	0.0001792	0.0015527
1.5527e+08	0.00016763	0.0015527
1.5527e+08	0.0002013	0.0015527
1.5527e+08	0.00015469	0.0015527
1.5527e+08	6.5755e-05	0.0015527
1.5527e+08	0.00017674	0.0015527
1.5527e+08	2.0744e-05	0.0015527
1.5527e+08	0.00014845	0.0015527
1.5527e+08	0.00030351	0.0015527
1.5527e+08	6.7457e-05	0.0015527
1.5527e+08	0.0001472	0.0015527
1.5527e+08	2.3121e-05	0.0015527
2.5851e+08	0.0002899	0.0025851
2.5851e+08	3.1342e-05	0.0025851
2.5851e+08	0.0001213	0.0025851
2.5851e+08	0.00018741	0.0025851
2.5851e+08	0.00022323	0.0025851
2.5851e+08	6.1247e-05	0.0025851
2.5851e+08	0.00039104	0.0025851
2.5851e+08	7.9532e-05	0.0025851
2.5851e+08	0.00020431	0.0025851
2.5851e+08	8.1347e-05	0.0025851
2.5851e+08	0.00010321	0.0025851
2.5851e+08	4.539e-05	0.0025851
2.5851e+08	6.5721e-05	0.0025851
2.5851e+08	0.00024211	0.0025851
2.5851e+08	0.00016285	0.0025851
2.5851e+08	0.00016382	0.0025851
2.5851e+08	0.00020857	0.0025851
2.5851e+08	0.00016758	0.0025851
2.5851e+08	0.00016229	0.0025851
2.5851e+08	0.0003185	0.0025851
2.5851e+08	2.5629e-05	0.0025851
2.5851e+08	0.00022163	0.0025851
2.5851e+08	0.00016491	0.0025851
2.5851e+08	4.5727e-05	0.0025851
2.5851e+08	0.00030772	0.0025851
2.5851e+08	0.00021156	0.0025851
2.5851e+08	0.00013077	0.0025851
2.5851e+08	5.1653e-05	0.0025851
2.5851e+08	5.0092e-05	0.0025851
2.5851e+08	0.00011389	0.0025851
2.5851e+08	0.00025554	0.0025851
2.5851e+08	2.613e-05	0.0025851
2.5851e+08	4.0667e-05	0.0025851
2.5851e+08	0.00041246	0.0025851
2.5851e+08	0.00021018	0.0025851
2.5851e+08	0.00011981	0.0025851
2.5851e+08	9.9955e-05	0.0025851
2.5851e+08	0.00016542	0.0025851
2.5851e+08	0.00022116	0.0025851
2.5851e+08	0.00019657	0.0025851
2.5851e+08	0.00015201	0.0025851
2.5851e+08	0.00010533	0.0025851
2.5851e+08	8.1007e-05	0.0025851
2.5851e+08	0.00011845	0.0025851
2.5851e+08	0.0001594	0.0025851
2.5851e+08	3.8273e-05	0.0025851
2.5851e+08	5.9781e-05	0.0025851
2.5851e+08	0.00018466	0.0025851
2.5851e+08	5.0226e-05	0.0025851
2.5851e+08	0.00012156	0.0025851
2.5851e+08	0.00010395	0.0025851
2.5851e+08	0.00039793	0.0025851
2.5851e+08	0.0003061	0.0025851
2.5851e+08	0.0001341	0.0025851
2.5851e+08	9.1619e-05	0.0025851
2.5851e+08	0.00012312	0.0025851
2.5851e+08	8.4902e-05	0.0025851
2.5851e+08	4.4036e-05	0.0025851
2.5851e+08	0.00010716	0.0025851
2.5851e+08	7.3351e-05	0.0025851
2.5851e+08	0.00023164	0.0025851
2.5851e+08	5.9478e-05	0.0025851
2.5851e+08	0.00013099	0.0025851
2.5851e+08	5.7681e-05	0.0025851
2.5851e+08	0.00025828	0.0025851
2.5851e+08	2.6071e-05	0.0025851
2.5851e+08	0.00018587	0.0025851
2.5851e+08	0.00016379	0.0025851
2.5851e+08	0.00034451	0.0025851
2.5851e+08	0.00010503	0.0025851
2.5851e+08	0.00035856	0.0025851
2.5851e+08	7.9971e-05	0.0025851
2.5851e+08	2.8535e-05	0.0025851
2.5851e+08	7.2052e-05	0.0025851
2.5851e+08	0.00018327	0.0025851
2.5851e+08	4.4419e-05	0.0025851
2.5851e+08	1.3339e-05	0.0025851
2.5851e+08	0.00033711	0.0025851
2.5851e+08	0.00033823	0.0025851
2.5851e+08	0.00010792	0.0025851
2.5851e+08	0.00031	0.0025851
2.5851e+08	0.00024408	0.0025851
2.5851e+08	0.00035342	0.0025851
2.5851e+08	3.3347e-05	0.0025851
2.5851e+08	0.00031298	0.0025851
2.5851e+08	0.00017108	0.0025851
2.5851e+08	0.00020903	0.0025851
2.5851e+08	3.965e-05	0.0025851
2.5851e+08	0.00025087	0.0025851
2.5851e+08	8.2011e-05	0.0025851
2.5851e+08	4.9089e-05	0.0025851
2.5851e+08	2.2525e-05	0.0025851
2.5851e+08	0.00015961	0.0025851
2.5851e+08	0.0002109	0.0025851
2.5851e+08	0.00013521	0.0025851
2.5851e+08	0.00024093	0.0025851
2.5851e+08	0.00012563	0.0025851
2.5851e+08	7.0428e-05	0.0025851
2.5851e+08	0.00012986	0.0025851
2.5851e+08	7.1196e-05	0.0025851
4.3038e+08	0.0001274	0.0043038
4.3038e+08	0.0003599	0.0043038
4.3038e+08	5.696e-05	0.0043038
4.3038e+08	0.00014012	0.0043038
4.3038e+08	4.1796e-05	0.0043038
4.3038e+08	0.00045283	0.0043038
4.3038e+08	0.00016488	0.0043038
4.3038e+08	0.0001025	0.0043038
4.3038e+08	0.00026882	0.0043038
4.3038e+08	0.00044215	0.0043038
4.3038e+08	0.00032529	0.0043038
4.3038e+08	8.2212e-05	0.0043038
4.3038e+08	6.9671e-05	0.0043038
4.3038e+08	0.00022453	0.0043038
4.3038e+08	0.00025754	0.0043038
4.3038e+08	8.3294e-05	0.0043038
4.3038e+08	0.00011789	0.0043038
4.3038e+08	0.00026431	0.0043038
4.3038e+08	0.00011904	0.0043038
4.3038e+08	2.2837e-05	0.0043038
4.3038e+08	0.00011404	0.0043038
4.3038e+08	0.00016211	0.0043038
4.3038e+08	3.3203e-05	0.0043038
4.3038e+08	0.00052077	0.0043038
4.3038e+08	0.00015081	0.0043038
4.3038e+08	0.00027948	0.0043038
4.3038e+08	9.7459e-05	0.0043038
4.3038e+08	0.00018959	0.0043038
4.3038e+08	0.0001312	0.0043038
4.3038e+08	8.9384e-05	0.0043038
4.3038e+08	0.00023237	0.0043038
4.3038e+08	0.00036915	0.0043038
4.3038e+08	7.7691e-05	0.0043038
4.3038e+08	0.00035201	0.0043038
4.3038e+08	0.00019694	0.0043038
4.3038e+08	9.1103e-05	0.0043038
4.3038e+08	0.00031674	0.0043038
4.3038e+08	0.00042695	0.0043038
4.3038e+08	0.00034885	0.0043038
4.3038e+08	5.9431e-05	0.0043038
4.3038e+08	6.9804e-05	0.0043038
4.3038e+08	0.00011809	0.0043038
4.3038e+08	0.00011598	0.0043038
4.3038e+08	0.00025989	0.0043038
4.3038e+08	0.0005108	0.0043038
4.3038e+08	0.00020112	0.0043038
4.3038e+08	0.0003618	0.0043038
4.3038e+08	8.1261e-05	0.0043038
4.3038e+08	6.5386e-05	0.0043038
4.3038e+08	0.00028667	0.0043038
4.3038e+08	8.1683e-05	0.0043038
4.3038e+08	0.00023289	0.0043038
4.3038e+08	9.7494e-05	0.0043038
4.3038e+08	0.00029709	0.0043038
4.3038e+08	9.8226e-05	0.0043038
4.3038e+08	0.0001638	0.0043038
4.3038e+08	5.8423e-05	0.0043038
4.3038e+08	5.9008e-05	0.0043038
4.3038e+08	0.00016867	0.0043038
4.3038e+08	3.3801e-05	0.0043038
4.3038e+08	8.8965e-05	0.0043038
4.3038e+08	0.00014562	0.0043038
4.3038e+08	0.0002459	0.0043038
4.3038e+08	2.2555e-05	0.0043038
4.3038e+08	0.00032739	0.0043038
4.3038e+08	0.00010723	0.0043038
4.3038e+08	5.2351e-05	0.0043038
4.3038e+08	0.00022848	0.0043038
4.3038e+08	3.671e-05	0.0043038
4.3038e+08	0.00033673	0.0043038
4.3038e+08	0.0001133	0.0043038
4.3038e+08	0.000252	0.0043038
4.3038e+08	0.00018577	0.0043038
4.3038e+08	0.00032334	0.0043038
4.3038e+08	9.384e-05	0.0043038
4.3038e+08	8.2411e-05	0.0043038
4.3038e+08	0.00027905	0.0043038
4.3038e+08	0.0001203	0.0043038
4.3038e+08	0.00011518	0.0043038
4.3038e+08	0.00028493	0.0043038
4.3038e+08	0.00046121	0.0043038
4.3038e+08	0.00025985	0.0043038
4.3038e+08	0.00052186	0.0043038
4.3038e+08	4.1578e-05	0.0043038
4.3038e+08	0.00028272	0.0043038
4.3038e+08	5.3282e-05	0.0043038
4.3038e+08	4.3702e-05	0.0043038
4.3038e+08	9.528e-05	0.0043038
4.3038e+08	0.00035076	0.0043038
4.3038e+08	0.00020848	0.0043038
4.3038e+08	0.00036548	0.0043038
4.3038e+08	0.000342	0.0043038
4.3038e+08	0.00025095	0.0043038
4.3038e+08	6.1257e-05	0.0043038
4.3038e+08	0.00031124	0.0043038
4.3038e+08	0.00029765	0.0043038
4.3038e+08	0.00010678	0.0043038
4.3038e+08	6.7375e-05	0.0043038
4.3038e+08	4.6193e-05	0.0043038
4.3038e+08	0.00010165	0.0043038
7.1653e+08	0.00035523	0.0071653
7.1653e+08	0.00041217	0.0071653
7.1653e+08	0.00010725	0.0071653
7.1653e+08	0.00031132	0.0071653
7.1653e+08	0.00036581	0.0071653
7.1653e+08	0.0004496	0.0071653
7.1653e+08	0.00011211	0.0071653
7.1653e+08	0.00016789	0.0071653
7.1653e+08	8.1024e-05	0.0071653
7.1653e+08	0.00034525	0.0071653
7.1653e+08	0.00022779	0.0071653
7.1653e+08	9.1039e-05	0.0071653
7.1653e+08	0.0003071	0.0071653
7.1653e+08	0.0003777	0.0071653
7.1653e+08	0.00042054	0.0071653
7.1653e+08	0.00026134	0.0071653
7.1653e+08	5.7563e-05	0.0071653
7.1653e+08	5.9485e-05	0.0071653
7.1653e+08	0.00021165	0.0071653
7.1653e+08	0.00020585	0.0071653
7.1653e+08	6.2919e-05	0.0071653
7.1653e+08	0.00026318	0.0071653
7.1653e+08	0.00030359	0.0071653
7.1653e+08	0.00019557	0.0071653
7.1653e+08	0.00017701	0.0071653
7.1653e+08	9.0357e-05	0.0071653
7.1653e+08	7.6058e-05	0.0071653
7.1653e+08	5.8394e-05	0.0071653
7.1653e+08	0.00025047	0.0071653
7.1653e+08	0.00037277	0.0071653
7.1653e+08	0.00023508	0.0071653
7.1653e+08	0.00021073	0.0071653
7.1653e+08	0.0001946	0.0071653
7.1653e+08	0.00027316	0.0071653
7.1653e+08	5.9758e-05	0.0071653
7.1653e+08	5.7571e-05	0.0071653
7.1653e+08	0.00015437	0.0071653
7.1653e+08	7.5248e-05	0.0071653
7.1653e+08	6.4136e-05	0.0071653
7.1653e+08	0.00040009	0.0071653
7.1653e+08	5.1265e-05	0.0071653
7.1653e+08	0.00039197	0.0071653
7.1653e+08	0.0001214	0.0071653
7.1653e+08	0.00053965	0.0071653
7.1653e+08	6.6212e-05	0.0071653
7.1653e+08	4.0622e-05	0.0071653
7.1653e+08	0.00027052	0.0071653
7.1653e+08	0.00010682	0.0071653
7.1653e+08	0.00024589	0.0071653
7.1653e+08	0.00029092	0.0071653
7.1653e+08	0.00041882	0.0071653
7.1653e+08	0.00027623	0.0071653
7.1653e+08	0.00012902	0.0071653
7.1653e+08	0.00052483	0.0071653
7.1653e+08	0.00022159	0.0071653
7.1653e+08	0.00053619	0.0071653
7.1653e+08	0.00011888	0.0071653
7.1653e+08	0.00029377	0.0071653
7.1653e+08	3.7029e-05	0.0071653
7.1653e+08	0.00057367	0.0071653
7.1653e+08	0.00031973	0.0071653
7.1653e+08	0.0003182	0.0071653
7.1653e+08	0.00013475	0.0071653
7.1653e+08	6.7521e-05	0.0071653
7.1653e+08	0.00010736	0.0071653
7.1653e+08	0.00020246	0.0071653
7.1653e+08	0.00020552	0.0071653
7.1653e+08	8.3752e-05	0.0071653
7.1653e+08	9.8589e-05	0.0071653
7.1653e+08	0.00025492	0.0071653
7.1653e+08	0.00018986	0.0071653
7.1653e+08	0.00033113	0.0071653
7.1653e+08	5.823e-05	0.0071653
7.1653e+08	0.00052279	0.0071653
7.1653e+08	0.00012026	0.0071653
7.1653e+08	0.00055051	0.0071653
7.1653e+08	0.00035982	0.0071653
7.1653e+08	0.00015936	0.0071653
7.1653e+08	0.00031646	0.0071653
7.1653e+08	8.9616e-05	0.0071653
7.1653e+08	0.00031581	0.0071653
7.1653e+08	0.00025488	0.0071653
7.1653e+08	4.1153e-05	0.0071653
7.1653e+08	0.0004155	0.0071653
7.1653e+08	0.00017793	0.0071653
7.1653e+08	0.00029112	0.0071653
7.1653e+08	8.445e-05	0.0071653
7.1653e+08	0.0002575	0.0071653
7.1653e+08	0.0001236	0.0071653
7.1653e+08	0.00032943	0.0071653
7.1653e+08	0.00011947	0.0071653
7.1653e+08	0.00026011	0.0071653
7.1653e+08	0.0003144	0.0071653
7.1653e+08	0.00012534	0.0071653
7.1653e+08	0.00015996	0.0071653
7.1653e+08	0.00037479	0.0071653
7.1653e+08	0.00060781	0.0071653
7.1653e+08	8.7644e-05	0.0071653
7.1653e+08	0.00037893	0.0071653
7.1653e+08	0.0004567	0.0071653
1.1929e+09	0.00019613	0.011929
1.1929e+09	0.00072062	0.011929
1.1929e+09	0.00014192	0.011929
1.1929e+09	0.00033243	0.011929
1.1929e+09	6.7639e-05	0.011929
1.1929e+09	0.00013402	0.011929
1.1929e+09	0.00017794	0.011929
1.1929e+09	0.00015817	0.011929
1.1929e+09	0.00010713	0.011929
1.1929e+09	9.9949e-05	0.011929
1.1929e+09	9.2497e-05	0.011929
1.1929e+09	0.00040443	0.011929
1.1929e+09	0.00013101	0.011929
1.1929e+09	0.00040585	0.011929
1.1929e+09	0.00031107	0.011929
1.1929e+09	0.00027177	0.011929
1.1929e+09	0.00014832	0.011929
1.1929e+09	0.00016339	0.011929
1.1929e+09	0.00034564	0.011929
1.1929e+09	0.00013902	0.011929
1.1929e+09	0.00037624	0.011929
1.1929e+09	7.152e-05	0.011929
1.1929e+09	0.00015047	0.011929
1.1929e+09	0.00034248	0.011929
1.1929e+09	0.00016377	0.011929
1.1929e+09	7.3643e-05	0.011929
1.1929e+09	0.00018976	0.011929
1.1929e+09	8.279e-05	0.011929
1.1929e+09	0.00034397	0.011929
1.1929e+09	0.0002816	0.011929
1.1929e+09	0.00024152	0.011929
1.1929e+09	0.00049462	0.011929
1.1929e+09	0.00079493	0.011929
1.1929e+09	6.4337e-05	0.011929
1.1929e+09	0.00018294	0.011929
1.1929e+09	0.00011699	0.011929
1.1929e+09	0.00036676	0.011929
1.1929e+09	0.00019649	0.011929
1.1929e+09	0.00010017	0.011929
1.1929e+09	0.00012693	0.011929
1.1929e+09	4.2882e-05	0.011929
1.1929e+09	0.00041653	0.011929
1.1929e+09	0.00069859	0.011929
1.1929e+09	5.293e-05	0.011929
1.1929e+09	0.00041404	0.011929
1.1929e+09	7.7626e-05	0.011929
1.1929e+09	0.00041627	0.011929
1.1929e+09	0.00044389	0.011929
1.1929e+09	0.00044443	0.011929
1.1929e+09	0.00029223	0.011929
1.1929e+09	0.00025559	0.011929
1.1929e+09	0.00011085	0.011929
1.1929e+09	0.00026771	0.011929
1.1929e+09	8.5599e-05	0.011929
1.1929e+09	0.00021042	0.011929
1.1929e+09	4.1703e-05	0.011929
1.1929e+09	0.00022938	0.011929
1.1929e+09	0.00010248	0.011929
1.1929e+09	0.00011073	0.011929
1.1929e+09	0.0003154	0.011929
1.1929e+09	5.4375e-05	0.011929
1.1929e+09	0.00014366	0.011929
1.1929e+09	0.00021942	0.011929
1.1929e+09	7.2655e-05	0.011929
1.1929e+09	0.00049873	0.011929
1.1929e+09	0.00046789	0.011929
1.1929e+09	0.00039549	0.011929
1.1929e+09	0.00030068	0.011929
1.1929e+09	0.00047999	0.011929
1.1929e+09	0.00059042	0.011929
1.1929e+09	0.00017887	0.011929
1.1929e+09	0.00061376	0.011929
1.1929e+09	0.00039669	0.011929
1.1929e+09	0.00041741	0.011929
1.1929e+09	0.00022781	0.011929
1.1929e+09	0.00038336	0.011929
1.1929e+09	0.00016356	0.011929
1.1929e+09	0.00025497	0.011929
1.1929e+09	0.00050241	0.011929
1.1929e+09	0.00074158	0.011929
1.1929e+09	0.00067592	0.011929
1.1929e+09	7.8879e-05	0.011929
1.1929e+09	0.00036561	0.011929
1.1929e+09	0.0004737	0.011929
1.1929e+09	0.00050463	0.011929
1.1929e+09	0.00035612	0.011929
1.1929e+09	0.00012287	0.011929
1.1929e+09	0.00059416	0.011929
1.1929e+09	0.00079027	0.011929
1.1929e+09	0.00019951	0.011929
1.1929e+09	6.5225e-05	0.011929
1.1929e+09	8.9969e-05	0.011929
1.1929e+09	9.2947e-05	0.011929
1.1929e+09	0.00024215	0.011929
1.1929e+09	0.00019469	0.011929
1.1929e+09	0.0003762	0.011929
1.1929e+09	8.0497e-05	0.011929
1.1929e+09	0.00016043	0.011929
1.1929e+09	0.00011311	0.011929
1.1929e+09	0.00010481	0.011929
1.9861e+09	0.00043337	0.019861
1.9861e+09	8.3916e-05	0.019861
1.9861e+09	0.00018643	0.019861
1.9861e+09	0.00054331	0.019861
1.9861e+09	0.00022206	0.019861
1.9861e+09	0.00065796	0.019861
1.9861e+09	0.00048637	0.019861
1.9861e+09	0.00017301	0.019861
1.9861e+09	0.00010582	0.019861
1.9861e+09	0.00066928	0.019861
1.9861e+09	0.00028089	0.019861
1.9861e+09	0.00060267	0.019861
1.9861e+09	0.00057043	0.019861
1.9861e+09	4.9026e-05	0.019861
1.9861e+09	0.00058021	0.019861
1.9861e+09	0.00027819	0.019861
1.9861e+09	5.1642e-05	0.019861
1.9861e+09	0.00010058	0.019861
1.9861e+09	0.00079476	0.019861
1.9861e+09	0.00035074	0.019861
1.9861e+09	0.00034629	0.019861
1.9861e+09	0.00034053	0.019861
1.9861e+09	0.00011785	0.019861
1.9861e+09	0.00018955	0.019861
1.9861e+09	0.00057672	0.019861
1.9861e+09	0.0001029	0.019861
1.9861e+09	0.00043207	0.019861
1.9861e+09	0.0004577	0.019861
1.9861e+09	2.9126e-05	0.019861
1.9861e+09	0.00048787	0.019861
1.9861e+09	0.00021836	0.019861
1.9861e+09	0.00078958	0.019861
1.9861e+09	0.00094183	0.019861
1.9861e+09	0.00066289	0.019861
1.9861e+09	0.00015937	0.019861
1.9861e+09	0.00083074	0.019861
1.9861e+09	4.2401e-05	0.019861
1.9861e+09	0.00027967	0.019861
1.9861e+09	0.00081206	0.019861
1.9861e+09	0.00029117	0.019861
1.9861e+09	8.9672e-05	0.019861
1.9861e+09	0.00010455	0.019861
1.9861e+09	0.00011455	0.019861
1.9861e+09	0.0002572	0.019861
1.9861e+09	0.00027521	0.019861
1.9861e+09	0.00020995	0.019861
1.9861e+09	0.00024233	0.019861
1.9861e+09	0.00032247	0.019861
1.9861e+09	0.00026683	0.019861
1.9861e+09	0.0005411	0.019861
1.9861e+09	7.3236e-05	0.019861
1.9861e+09	0.00090178	0.019861
1.9861e+09	0.00052702	0.019861
1.9861e+09	0.00064698	0.019861
1.9861e+09	0.00015181	0.019861
1.9861e+09	0.00062548	0.019861
1.9861e+09	4.3126e-05	0.019861
1.9861e+09	0.00019398	0.019861
1.9861e+09	0.00016751	0.019861
1.9861e+09	0.00025812	0.019861
1.9861e+09	0.00037292	0.019861
1.9861e+09	0.00030829	0.019861
1.9861e+09	0.00041913	0.019861
1.9861e+09	0.00029291	0.019861
1.9861e+09	0.00015501	0.019861
1.9861e+09	5.2854e-05	0.019861
1.9861e+09	0.00064614	0.019861
1.9861e+09	0.00033994	0.019861
1.9861e+09	0.000459	0.019861
1.9861e+09	8.9659e-05	0.019861
1.9861e+09	0.00035191	0.019861
1.9861e+09	0.00027474	0.019861
1.9861e+09	3.8337e-05	0.019861
1.9861e+09	0.00025163	0.019861
1.9861e+09	0.00021881	0.019861
1.9861e+09	0.00067988	0.019861
1.9861e+09	0.00027567	0.019861
1.9861e+09	0.00010254	0.019861
1.9861e+09	0.00050926	0.019861
1.9861e+09	0.00046299	0.019861
1.9861e+09	0.00036611	0.019861
1.9861e+09	0.00035641	0.019861
1.9861e+09	0.00039606	0.019861
1.9861e+09	0.0001701	0.019861
1.9861e+09	0.00073708	0.019861
1.9861e+09	0.00032523	0.019861
1.9861e+09	0.00021471	0.019861
1.9861e+09	0.00014632	0.019861
1.9861e+09	0.0001588	0.019861
1.9861e+09	0.00056961	0.019861
1.9861e+09	0.00011139	0.019861
1.9861e+09	0.00052254	0.019861
1.9861e+09	0.00016694	0.019861
1.9861e+09	0.0005424	0.019861
1.9861e+09	0.00060657	0.019861
1.9861e+09	0.00010304	0.019861
1.9861e+09	5.4996e-05	0.019861
1.9861e+09	7.8619e-05	0.019861
1.9861e+09	0.0006157	0.019861
1.9861e+09	0.00089471	0.019861
3.3065e+09	0.00094813	0.033065
3.3065e+09	0.00070946	0.033065
3.3065e+09	8.3136e-05	0.033065
3.3065e+09	0.00037848	0.033065
3.3065e+09	0.00011428	0.033065
3.3065e+09	0.0012096	0.033065
3.3065e+09	0.00042921	0.033065
3.3065e+09	0.0012026	0.033065
3.3065e+09	0.00091105	0.033065
3.3065e+09	0.00010262	0.033065
3.3065e+09	0.00074436	0.033065
3.3065e+09	0.0001067	0.033065
3.3065e+09	0.00032036	0.033065
3.3065e+09	0.00031102	0.033065
3.3065e+09	0.00046533	0.033065
3.3065e+09	0.00077032	0.033065
3.3065e+09	0.00054552	0.033065
3.3065e+09	0.00030392	0.033065
3.3065e+09	0.00019264	0.033065
3.3065e+09	7.8902e-05	0.033065
3.3065e+09	0.00059911	0.033065
3.3065e+09	0.00029818	0.033065
3.3065e+09	0.00037129	0.033065
3.3065e+09	0.00041742	0.033065
3.3065e+09	0.0013188	0.033065
3.3065e+09	0.0005133	0.033065
3.3065e+09	9.692e-05	0.033065
3.3065e+09	0.00093853	0.033065
3.3065e+09	0.00030532	0.033065
3.3065e+09	0.00014654	0.033065
3.3065e+09	0.00025658	0.033065
3.3065e+09	0.00085216	0.033065
3.3065e+09	0.00013843	0.033065
3.3065e+09	0.00058022	0.033065
3.3065e+09	0.00022827	0.033065
3.3065e+09	0.00062709	0.033065
3.3065e+09	0.00075091	0.033065
3.3065e+09	0.00013717	0.033065
3.3065e+09	0.0013304	0.033065
3.3065e+09	0.00051815	0.033065
3.3065e+09	0.00067996	0.033065
3.3065e+09	0.00011238	0.033065
3.3065e+09	0.00017313	0.033065
3.3065e+09	0.00077348	0.033065
3.3065e+09	0.00061583	0.033065
3.3065e+09	0.00040266	0.033065
3.3065e+09	8.2076e-05	0.033065
3.3065e+09	0.00016097	0.033065
3.3065e+09	0.0005883	0.033065
3.3065e+09	0.00043604	0.033065
3.3065e+09	0.00031227	0.033065
3.3065e+09	0.00021925	0.033065
3.3065e+09	0.00022625	0.033065
3.3065e+09	6.5056e-05	0.033065
3.3065e+09	0.00023126	0.033065
3.3065e+09	0.00064729	0.033065
3.3065e+09	0.00019168	0.033065
3.3065e+09	0.00011258	0.033065
3.3065e+09	0.00043532	0.033065
3.3065e+09	0.0013762	0.033065
3.3065e+09	0.0002343	0.033065
3.3065e+09	0.00048871	0.033065
3.3065e+09	0.0013071	0.033065
3.3065e+09	0.00059628	0.033065
3.3065e+09	0.00017762	0.033065
3.3065e+09	0.00019652	0.033065
3.3065e+09	0.00077788	0.033065
3.3065e+09	0.00065844	0.033065
3.3065e+09	0.00092114	0.033065
3.3065e+09	0.00030412	0.033065
3.3065e+09	0.00020721	0.033065
3.3065e+09	0.00048592	0.033065
3.3065e+09	0.0012723	0.033065
3.3065e+09	0.0013624	0.033065
3.3065e+09	0.00029157	0.033065
3.3065e+09	0.00036121	0.033065
3.3065e+09	0.00061764	0.033065
3.3065e+09	0.00047141	0.033065
3.3065e+09	0.00056828	0.033065
3.3065e+09	0.00021781	0.033065
3.3065e+09	0.00016495	0.033065
3.3065e+09	0.0011611	0.033065
3.3065e+09	0.00021318	0.033065
3.3065e+09	0.00024484	0.033065
3.3065e+09	0.00022408	0.033065
3.3065e+09	0.00069609	0.033065
3.3065e+09	0.00029136	0.033065
3.3065e+09	0.00058181	0.033065
3.3065e+09	0.00024177	0.033065
3.3065e+09	0.00051604	0.033065
3.3065e+09	0.00016481	0.033065
3.3065e+09	0.00053889	0.033065
3.3065e+09	0.00018969	0.033065
3.3065e+09	0.00017256	0.033065
3.3065e+09	0.00040434	0.033065
3.3065e+09	0.00022422	0.033065
3.3065e+09	0.0001671	0.033065
3.3065e+09	0.0001515	0.033065
3.3065e+09	0.00016331	0.033065
3.3065e+09	0.00010428	0.033065


==> test_accuracy_mmatrix.dat <==
31564	5.2308e-08	0.31564
32350	5.5516e-08	0.3235
35139	4.7923e-08	0.35139
33352	6.5319e-08	0.33352
32604	4.6607e-08	0.32604
33022	4.7347e-08	0.33022
32473	5.6989e-08	0.32473
32071	4.7266e-08	0.32071
34983	5.5902e-08	0.34983
33309	6.5118e-08	0.33309
32222	5.2051e-08	0.32222
30423	4.7552e-08	0.30423
34907	6.6209e-08	0.34907
32011	5.7642e-08	0.32011
32245	3.6374e-08	0.32245
33279	4.2552e-08	0.33279
32969	4.5623e-08	0.32969
33548	5.0995e-08	0.33548
31004	5.6913e-08	0.31004
31778	6.9541e-08	0.31778
32807	5.2325e-08	0.32807
33253	5.6336e-08	0.33253
30608	3.4919e-08	0.30608
30232	4.7128e-08	0.30232
32413	4.9565e-08	0.32413
32500	6.1944e-08	0.325
33140	8.7106e-08	0.3314
33662	5.7028e-08	0.33662
32072	6.1845e-08	0.32072
32708	4.352e-08	0.32708
34424	6.9103e-08	0.34424
33527	4.5145e-08	0.33527
33501	5.7947e-08	0.33501
30640	4.7679e-08	0.3064
32291	5.2271e-08	0.32291
32537	4.6377e-08	0.32537
32369	5.806e-08	0.32369
32085	4.9579e-08	0.32085
31978	6.7303e-08	0.31978
31937	6.4344e-08	0.31937
31775	3.7271e-08	0.31775
34077	5.0095e-08	0.34077
34437	4.1869e-08	0.34437
33341	4.444e-08	0.33341
33003	6.152e-08	0.33003
33078	4.8017e-08	0.33078
33350	6.4282e-08	0.3335
32674	6.0948e-08	0.32674
32901	3.9917e-08	0.32901
32576	5.8989e-08	0.32576
32470	4.552e-08	0.3247
32991	5.1551e-08	0.32991
33296	5.9486e-08	0.33296
32809	5.2997e-08	0.32809
32593	4.2105e-08	0.32593
33409	5.8121e-08	0.33409
32420	6.0135e-08	0.3242
30739	4.1182e-08	0.30739
31786	5.5606e-08	0.31786
33830	5.4425e-08	0.3383
32853	6.9777e-08	0.32853
35013	5.5427e-08	0.35013
30632	4.0512e-08	0.30632
31303	5.6219e-08	0.31303
32836	5.5836e-08	0.32836
34225	5.3915e-08	0.34225
32682	4.9663e-08	0.32682
33003	4.8959e-08	0.33003
33458	5.7233e-08	0.33458
33623	5.2984e-08	0.33623
33074	5.5504e-08	0.33074
34881	7.8744e-08	0.34881
35734	5.4608e-08	0.35734
32475	4.8791e-08	0.32475
31846	4.0516e-08	0.31846
34081	5.2612e-08	0.34081
33639	8.427e-08	0.33639
31167	4.3714e-08	0.31167
30633	5.3631e-08	0.30633
32445	5.6305e-08	0.32445
32126	5.4436e-08	0.32126
32053	5.4559e-08	0.32053
32178	5.7059e-08	0.32178
33587	4.5964e-08	0.33587
32168	4.684e-08	0.32168
33553	3.8242e-08	0.33553
31797	4.8135e-08	0.31797
33391	4.7006e-08	0.33391
32987	5.8567e-08	0.32987
35367	5.4386e-08	0.35367
31027	4.1294e-08	0.31027
32407	4.948e-08	0.32407
32353	4.8568e-08	0.32353
31944	4.0492e-08	0.31944
30531	4.6177e-08	0.30531
35274	6.3917e-08	0.35274
32032	7.712e-08	0.32032
34172	4.7632e-08	0.34172
32344	4.833e-08	0.32344
32225	5.6179e-08	0.32225
46730	8.6062e-08	0.4673
47783	9.5473e-08	0.47783
43953	9.0816e-08	0.43953
47304	1.0196e-07	0.47304
51761	7.6433e-08	0.51761
45909	6.2118e-08	0.45909
46887	1.4393e-07	0.46887
45137	9.0106e-08	0.45137
47530	1.0506e-07	0.4753
47980	6.4753e-08	0.4798
44449	6.7989e-08	0.44449
45165	7.7808e-08	0.45165
46070	8.199e-08	0.4607
43026	7.1314e-08	0.43026
47688	1.0299e-07	0.47688
44941	1.0293e-07	0.44941
47221	9.5104e-08	0.47221
47224	7.4173e-08	0.47224
45154	8.8959e-08	0.45154
46273	8.1967e-08	0.46273
48180	9.665e-08	0.4818
46180	8.8104e-08	0.4618
47824	1.0552e-07	0.47824
49121	9.0297e-08	0.49121
47094	8.8511e-08	0.47094
43330	7.4495e-08	0.4333
43343	6.6138e-08	0.43343
46827	9.0391e-08	0.46827
46362	7.1587e-08	0.46362
46146	6.9166e-08	0.46146
48457	8.3342e-08	0.48457
44809	7.8155e-08	0.44809
46223	7.3313e-08	0.46223
44053	7.7067e-08	0.44053
45538	7.7804e-08	0.45538
46554	1.1362e-07	0.46554
46122	1.0135e-07	0.46122
45634	8.9905e-08	0.45634
46741	1.0679e-07	0.46741
46407	8.8831e-08	0.46407
48803	9.3337e-08	0.48803
48770	8.7712e-08	0.4877
46233	7.4834e-08	0.46233
44544	9.8975e-08	0.44544
48224	8.521e-08	0.48224
45416	6.1975e-08	0.45416
47842	8.5821e-08	0.47842
46764	8.5836e-08	0.46764
46662	9.8797e-08	0.46662
46939	9.6146e-08	0.46939
47377	1.0069e-07	0.47377
46124	7.3259e-08	0.46124
46916	6.9769e-08	0.46916
45776	6.7277e-08	0.45776
47726	9.3246e-08	0.47726
45110	8.1137e-08	0.4511
45419	7.2222e-08	0.45419
47303	1.0406e-07	0.47303
48236	9.3594e-08	0.48236
47593	8.2371e-08	0.47593
45102	7.485e-08	0.45102
47206	8.5693e-08	0.47206
42803	1.025e-07	0.42803
46096	7.5254e-08	0.46096
45204	8.4116e-08	0.45204
46226	7.7009e-08	0.46226
49388	8.5574e-08	0.49388
48650	9.0195e-08	0.4865
44728	9.9402e-08	0.44728
48536	1.7179e-07	0.48536
45668	7.184e-08	0.45668
45883	9.3821e-08	0.45883
45120	7.3997e-08	0.4512
48883	9.3019e-08	0.48883
48159	8.9987e-08	0.48159
45373	7.4618e-08	0.45373
46129	9.9633e-08	0.46129
49575	7.3623e-08	0.49575
44445	7.8723e-08	0.44445
47054	7.2529e-08	0.47054
47836	1.0982e-07	0.47836
49180	1.0882e-07	0.4918
47831	1.1291e-07	0.47831
46327	8.932e-08	0.46327
47175	7.5087e-08	0.47175
47368	1.0328e-07	0.47368
45828	1.0708e-07	0.45828
46249	8.9331e-08	0.46249
46386	7.9803e-08	0.46386
48810	9.23e-08	0.4881
48958	1.0544e-07	0.48958
47934	7.7744e-08	0.47934
45002	7.1774e-08	0.45002
47280	8.1686e-08	0.4728
46589	7.1845e-08	0.46589
47188	7.6587e-08	0.47188
47697	6.0618e-08	0.47697
46633	1.1516e-07	0.46633
44256	6.4676e-08	0.44256
44145	7.1343e-08	0.44145
66806	5.8449e-08	0.66806
62326	5.079e-08	0.62326
68370	5.8751e-08	0.6837
63634	5.225e-08	0.63634
64276	6.8738e-08	0.64276
65625	5.5918e-08	0.65625
66679	7.6136e-08	0.66679
65975	6.0887e-08	0.65975
63032	3.8783e-08	0.63032
63634	4.8769e-08	0.63634
62036	5.4949e-08	0.62036
66616	6.1021e-08	0.66616
67216	6.4193e-08	0.67216
63129	6.837e-08	0.63129
68563	6.8138e-08	0.68563
68727	5.3003e-08	0.68727
64083	5.904e-08	0.64083
68495	6.5189e-08	0.68495
63836	5.5523e-08	0.63836
66907	5.7802e-08	0.66907
65154	4.4582e-08	0.65154
65869	5.8352e-08	0.65869
64962	5.9992e-08	0.64962
66837	5.2899e-08	0.66837
63843	3.653e-08	0.63843
62580	5.5019e-08	0.6258
64984	5.3653e-08	0.64984
61709	4.4632e-08	0.61709
66291	6.4531e-08	0.66291
62356	5.5468e-08	0.62356
66850	5.4099e-08	0.6685
65271	7.3791e-08	0.65271
62803	5.2492e-08	0.62803
66528	8.2125e-08	0.66528
65125	7.1871e-08	0.65125
66232	6.8781e-08	0.66232
67621	4.3761e-08	0.67621
60613	5.8779e-08	0.60613
66146	6.2085e-08	0.66146
67799	5.877e-08	0.67799
68157	5.9029e-08	0.68157
68083	5.9279e-08	0.68083
64757	5.5447e-08	0.64757
67823	7.3975e-08	0.67823
64773	4.9894e-08	0.64773
67476	6.2423e-08	0.67476
63027	4.2319e-08	0.63027
64139	4.741e-08	0.64139
65238	4.4528e-08	0.65238
65209	3.4335e-08	0.65209
72023	6.6146e-08	0.72023
65606	5.6797e-08	0.65606
68831	7.5547e-08	0.68831
70147	5.4249e-08	0.70147
69040	5.4275e-08	0.6904
67856	5.5102e-08	0.67856
62736	5.8754e-08	0.62736
65851	6.1126e-08	0.65851
66661	6.1827e-08	0.66661
62124	4.6477e-08	0.62124
66718	5.4467e-08	0.66718
68128	5.9621e-08	0.68128
60598	5.2511e-08	0.60598
66395	6.3121e-08	0.66395
63705	6.3089e-08	0.63705
65109	5.0636e-08	0.65109
60498	7.8568e-08	0.60498
65055	5.1992e-08	0.65055
70446	5.1588e-08	0.70446
68144	7.5587e-08	0.68144
65640	6.8965e-08	0.6564
63581	6.3572e-08	0.63581
68880	5.4398e-08	0.6888
61675	4.8658e-08	0.61675
65992	6.2427e-08	0.65992
67163	6.4128e-08	0.67163
62414	6.1307e-08	0.62414
64332	5.0536e-08	0.64332
66089	6.7182e-08	0.66089
64208	6.8857e-08	0.64208
70405	5.6585e-08	0.70405
69414	7.5438e-08	0.69414
63393	4.6825e-08	0.63393
67250	5.3585e-08	0.6725
66015	5.9873e-08	0.66015
67313	5.59e-08	0.67313
67702	5.4641e-08	0.67702
66384	4.8701e-08	0.66384
67650	5.6576e-08	0.6765
62470	6.9345e-08	0.6247
60303	7.621e-08	0.60303
66572	4.933e-08	0.66572
68791	4.943e-08	0.68791
68254	4.8597e-08	0.68254
64326	6.0948e-08	0.64326
70116	7.6681e-08	0.70116
66388	6.9458e-08	0.66388
71031	6.8605e-08	0.71031
66107	5.1649e-08	0.66107
68329	5.8867e-08	0.68329
91716	8.9602e-08	0.91716
88010	1.2438e-07	0.8801
95960	1.0448e-07	0.9596
88817	1.1063e-07	0.88817
91928	7.4297e-08	0.91928
97095	7.3464e-08	0.97095
97059	9.8348e-08	0.97059
90873	8.8145e-08	0.90873
85599	8.3691e-08	0.85599
92516	1.1787e-07	0.92516
96978	9.822e-08	0.96978
94886	1.1786e-07	0.94886
90527	8.8818e-08	0.90527
94403	1.0604e-07	0.94403
97843	9.7619e-08	0.97843
97049	1.2026e-07	0.97049
90254	7.512e-08	0.90254
86319	9.037e-08	0.86319
91396	6.4856e-08	0.91396
96484	8.9415e-08	0.96484
90882	6.6042e-08	0.90882
86771	8.0352e-08	0.86771
93790	8.4894e-08	0.9379
94088	9.3451e-08	0.94088
91847	7.5021e-08	0.91847
96428	1.0217e-07	0.96428
93356	1.1102e-07	0.93356
95637	8.9558e-08	0.95637
95527	1.076e-07	0.95527
87529	8.3166e-08	0.87529
94554	1.1863e-07	0.94554
92156	8.6475e-08	0.92156
93717	8.1433e-08	0.93717
94460	9.2627e-08	0.9446
89101	1.0199e-07	0.89101
95534	9.1287e-08	0.95534
96120	7.9424e-08	0.9612
95557	9.0239e-08	0.95557
95624	1.1147e-07	0.95624
90398	1.0836e-07	0.90398
91906	1.0072e-07	0.91906
85718	1.1608e-07	0.85718
92347	8.7916e-08	0.92347
89229	8.8738e-08	0.89229
92958	8.0402e-08	0.92958
90153	8.8079e-08	0.90153
89305	9.1153e-08	0.89305
92718	9.0216e-08	0.92718
91548	1.0644e-07	0.91548
1.0052e+05	1.0106e-07	1.0052
92543	7.5501e-08	0.92543
93456	8.6681e-08	0.93456
93065	6.3012e-08	0.93065
92060	9.1915e-08	0.9206
90302	8.3558e-08	0.90302
88828	7.6926e-08	0.88828
94439	8.0992e-08	0.94439
89130	1.0461e-07	0.8913
90833	6.5347e-08	0.90833
91242	9.1037e-08	0.91242
87339	8.795e-08	0.87339
93569	8.9136e-08	0.93569
90646	8.4684e-08	0.90646
94743	9.4611e-08	0.94743
94265	8.7047e-08	0.94265
90124	7.6141e-08	0.90124
91260	9.6957e-08	0.9126
90745	8.3341e-08	0.90745
92208	8.5007e-08	0.92208
95966	1.3775e-07	0.95966
88585	7.4762e-08	0.88585
93878	9.9963e-08	0.93878
95746	1.132e-07	0.95746
97477	1.1911e-07	0.97477
88560	9.1313e-08	0.8856
94047	1.107e-07	0.94047
91168	8.1177e-08	0.91168
94978	9.282e-08	0.94978
94421	8.5106e-08	0.94421
88252	8.9104e-08	0.88252
94458	1.0644e-07	0.94458
91501	1.0587e-07	0.91501
95212	8.6698e-08	0.95212
97475	8.9044e-08	0.97475
90954	9.4014e-08	0.90954
94738	8.2151e-08	0.94738
96311	8.8125e-08	0.96311
98260	1.07e-07	0.9826
1.0339e+05	1.3148e-07	1.0339
89483	7.2026e-08	0.89483
93944	9.5137e-08	0.93944
88701	9.4868e-08	0.88701
95349	6.9281e-08	0.95349
93400	9.1428e-08	0.934
92069	1.0051e-07	0.92069
89119	1.1202e-07	0.89119
95652	1.0374e-07	0.95652
97269	1.0754e-07	0.97269
90613	7.2753e-08	0.90613
95977	1.1445e-07	0.95977
1.3463e+05	7.8733e-08	1.3463
1.2718e+05	6.1288e-08	1.2718
1.2069e+05	6.5985e-08	1.2069
1.2754e+05	4.6151e-08	1.2754
1.4046e+05	6.8868e-08	1.4046
1.269e+05	5.1542e-08	1.269
1.396e+05	8.5931e-08	1.396
1.2928e+05	6.9949e-08	1.2928
1.2961e+05	6.8343e-08	1.2961
1.2833e+05	5.4698e-08	1.2833
1.2031e+05	6.6218e-08	1.2031
1.2357e+05	5.8687e-08	1.2357
1.3305e+05	7.9469e-08	1.3305
1.3123e+05	8.4128e-08	1.3123
1.4079e+05	6.0973e-08	1.4079
1.3157e+05	6.7677e-08	1.3157
1.2867e+05	7.9918e-08	1.2867
1.3245e+05	7.6862e-08	1.3245
1.3415e+05	8.9042e-08	1.3415
1.3327e+05	6.9944e-08	1.3327
1.3478e+05	7.4729e-08	1.3478
1.3206e+05	6.7372e-08	1.3206
1.2838e+05	7.612e-08	1.2838
1.3842e+05	8.1561e-08	1.3842
1.3125e+05	6.374e-08	1.3125
1.22e+05	8.1018e-08	1.22
1.2647e+05	5.4869e-08	1.2647
1.2534e+05	6.3478e-08	1.2534
1.3381e+05	5.6874e-08	1.3381
1.2638e+05	7.2757e-08	1.2638
1.2698e+05	6.6642e-08	1.2698
1.2225e+05	6.2737e-08	1.2225
1.3294e+05	6.2498e-08	1.3294
1.3043e+05	6.2699e-08	1.3043
1.3679e+05	5.7799e-08	1.3679
1.2529e+05	5.4983e-08	1.2529
1.3422e+05	9.0068e-08	1.3422
1.2908e+05	6.4819e-08	1.2908
1.2631e+05	8.017e-08	1.2631
1.2267e+05	8.016e-08	1.2267
1.3271e+05	7.0876e-08	1.3271
1.4145e+05	8.35e-08	1.4145
1.3545e+05	5.8107e-08	1.3545
1.308e+05	7.818e-08	1.308
1.3978e+05	6.4696e-08	1.3978
1.3658e+05	8.2478e-08	1.3658
1.3941e+05	7.1951e-08	1.3941
1.2618e+05	6.6206e-08	1.2618
1.2577e+05	5.0624e-08	1.2577
1.3301e+05	5.3604e-08	1.3301
1.3264e+05	6.5671e-08	1.3264
1.2921e+05	5.7508e-08	1.2921
1.3434e+05	8.2713e-08	1.3434
1.2879e+05	7.319e-08	1.2879
1.2797e+05	5.0237e-08	1.2797
1.2992e+05	7.394e-08	1.2992
1.3284e+05	5.9452e-08	1.3284
1.2893e+05	6.5182e-08	1.2893
1.3479e+05	4.9642e-08	1.3479
1.2144e+05	4.0906e-08	1.2144
1.2547e+05	5.2396e-08	1.2547
1.314e+05	8.0231e-08	1.314
1.341e+05	5.9858e-08	1.341
1.3311e+05	5.0434e-08	1.3311
1.2684e+05	4.7539e-08	1.2684
1.3734e+05	8.7017e-08	1.3734
1.2866e+05	4.9137e-08	1.2866
1.3085e+05	6.4317e-08	1.3085
1.3052e+05	8.4366e-08	1.3052
1.3304e+05	6.8153e-08	1.3304
1.3089e+05	5.5567e-08	1.3089
1.4735e+05	8.2439e-08	1.4735
1.3428e+05	7.8079e-08	1.3428
1.4021e+05	7.8257e-08	1.4021
1.2533e+05	6.8105e-08	1.2533
1.3524e+05	7.7433e-08	1.3524
1.2739e+05	5.5084e-08	1.2739
1.339e+05	8.5522e-08	1.339
1.2839e+05	6.5445e-08	1.2839
1.3154e+05	7.3658e-08	1.3154
1.3645e+05	7.3857e-08	1.3645
1.2367e+05	4.518e-08	1.2367
1.2268e+05	5.7528e-08	1.2268
1.2427e+05	5.4553e-08	1.2427
1.2667e+05	7.1688e-08	1.2667
1.3494e+05	5.9549e-08	1.3494
1.3387e+05	8.7261e-08	1.3387
1.2742e+05	6.9589e-08	1.2742
1.407e+05	5.0635e-08	1.407
1.3227e+05	6.0735e-08	1.3227
1.3049e+05	5.4644e-08	1.3049
1.3581e+05	6.9838e-08	1.3581
1.3976e+05	8.2829e-08	1.3976
1.3411e+05	7.9216e-08	1.3411
1.3231e+05	1.1216e-07	1.3231
1.3341e+05	5.4483e-08	1.3341
1.2975e+05	6.8232e-08	1.2975
1.2027e+05	6.7398e-08	1.2027
1.3812e+05	7.1753e-08	1.3812
1.3182e+05	6.4518e-08	1.3182
1.8907e+05	1.061e-07	1.8907
1.7387e+05	1.3212e-07	1.7387
1.7443e+05	1.1757e-07	1.7443
1.8277e+05	1.1063e-07	1.8277
1.8895e+05	7.8238e-08	1.8895
1.7653e+05	9.5215e-08	1.7653
1.8388e+05	1.0505e-07	1.8388
1.9857e+05	1.1848e-07	1.9857
1.6797e+05	8.7571e-08	1.6797
1.9375e+05	1.1361e-07	1.9375
1.7999e+05	9.2352e-08	1.7999
1.8379e+05	1.1847e-07	1.8379
1.9497e+05	1.0113e-07	1.9497
1.7887e+05	8.9217e-08	1.7887
1.7975e+05	1.1273e-07	1.7975
1.8224e+05	1.0198e-07	1.8224
1.7941e+05	1.1057e-07	1.7941
1.8813e+05	1.1208e-07	1.8813
1.8801e+05	9.8777e-08	1.8801
1.7657e+05	9.5637e-08	1.7657
1.8052e+05	1.0119e-07	1.8052
1.941e+05	1.2012e-07	1.941
1.8016e+05	1.1112e-07	1.8016
1.7951e+05	1.0138e-07	1.7951
1.8939e+05	9.5684e-08	1.8939
1.8935e+05	1.1076e-07	1.8935
1.9497e+05	1.0705e-07	1.9497
1.7999e+05	1.2293e-07	1.7999
1.8888e+05	1.3901e-07	1.8888
1.9641e+05	1.0576e-07	1.9641
1.9443e+05	9.9768e-08	1.9443
1.853e+05	1.0616e-07	1.853
1.938e+05	9.016e-08	1.938
1.8604e+05	1.071e-07	1.8604
1.8855e+05	9.7255e-08	1.8855
1.7963e+05	9.1124e-08	1.7963
1.8302e+05	9.5197e-08	1.8302
1.849e+05	9.8183e-08	1.849
1.776e+05	9.2785e-08	1.776
1.8685e+05	9.7878e-08	1.8685
1.8022e+05	1.0707e-07	1.8022
1.8343e+05	7.8687e-08	1.8343
1.8383e+05	9.7714e-08	1.8383
1.7109e+05	9.1197e-08	1.7109
1.9375e+05	1.29e-07	1.9375
1.8484e+05	8.5878e-08	1.8484
1.8606e+05	1.2338e-07	1.8606
1.8443e+05	1.1411e-07	1.8443
1.7905e+05	1.3591e-07	1.7905
1.903e+05	1.1314e-07	1.903
1.9054e+05	7.6377e-08	1.9054
1.8456e+05	1.2212e-07	1.8456
1.733e+05	7.9638e-08	1.733
1.978e+05	1.1541e-07	1.978
1.863e+05	1.0186e-07	1.863
1.7578e+05	1.3259e-07	1.7578
1.9302e+05	1.0466e-07	1.9302
1.8776e+05	1.1721e-07	1.8776
1.928e+05	1.0115e-07	1.928
2.009e+05	1.0727e-07	2.009
1.7818e+05	8.7121e-08	1.7818
1.8632e+05	1.3112e-07	1.8632
1.8064e+05	1.0279e-07	1.8064
1.9189e+05	1.1878e-07	1.9189
1.8724e+05	1.0846e-07	1.8724
1.8796e+05	1.1432e-07	1.8796
1.9076e+05	9.6405e-08	1.9076
1.9275e+05	1.2017e-07	1.9275
1.8855e+05	9.9109e-08	1.8855
1.8384e+05	1.0009e-07	1.8384
1.7831e+05	1.114e-07	1.7831
1.9359e+05	1.05e-07	1.9359
1.8299e+05	8.3232e-08	1.8299
1.9527e+05	1.1067e-07	1.9527
1.9182e+05	1.1328e-07	1.9182
1.7206e+05	9.0066e-08	1.7206
1.7755e+05	8.3522e-08	1.7755
1.7679e+05	1.0889e-07	1.7679
1.9279e+05	6.1517e-08	1.9279
1.924e+05	1.1518e-07	1.924
1.8459e+05	1.4147e-07	1.8459
1.7979e+05	1.3333e-07	1.7979
1.9089e+05	1.3675e-07	1.9089
1.7929e+05	6.2792e-08	1.7929
1.7076e+05	8.3061e-08	1.7076
1.9934e+05	7.7041e-08	1.9934
1.8682e+05	1.0202e-07	1.8682
1.8793e+05	1.0698e-07	1.8793
1.8718e+05	1.3946e-07	1.8718
1.935e+05	1.023e-07	1.935
1.9679e+05	9.8079e-08	1.9679
1.8326e+05	8.7617e-08	1.8326
1.8356e+05	9.7867e-08	1.8356
1.822e+05	1.1207e-07	1.822
1.9017e+05	1.2111e-07	1.9017
1.7498e+05	9.2306e-08	1.7498
1.8784e+05	8.9944e-08	1.8784
1.7347e+05	1.0338e-07	1.7347
1.8754e+05	1.1783e-07	1.8754
1.8101e+05	8.6416e-08	1.8101
2.7843e+05	7.5793e-08	2.7843
2.8215e+05	7.7423e-08	2.8215
2.6062e+05	1.0043e-07	2.6062
2.5629e+05	6.7868e-08	2.5629
2.6873e+05	7.2344e-08	2.6873
2.6036e+05	8.4584e-08	2.6036
2.3695e+05	8.3506e-08	2.3695
2.5798e+05	8.561e-08	2.5798
2.511e+05	7.722e-08	2.511
2.5789e+05	7.2725e-08	2.5789
2.6903e+05	7.8125e-08	2.6903
2.6482e+05	6.5393e-08	2.6482
2.6785e+05	6.9743e-08	2.6785
2.5883e+05	9.4535e-08	2.5883
2.5433e+05	7.5844e-08	2.5433
2.8551e+05	8.1375e-08	2.8551
2.7817e+05	9.1314e-08	2.7817
2.7693e+05	9.8044e-08	2.7693
2.7788e+05	7.1266e-08	2.7788
2.7388e+05	1.0251e-07	2.7388
2.7526e+05	8.4694e-08	2.7526
2.652e+05	4.4809e-08	2.652
2.7558e+05	6.3126e-08	2.7558
2.8295e+05	8.9738e-08	2.8295
2.6685e+05	6.9952e-08	2.6685
2.6228e+05	6.5645e-08	2.6228
2.713e+05	9.7153e-08	2.713
2.5921e+05	6.493e-08	2.5921
2.6783e+05	8.7749e-08	2.6783
2.5865e+05	6.1501e-08	2.5865
2.5872e+05	8.1285e-08	2.5872
2.5985e+05	5.5669e-08	2.5985
2.5897e+05	9.2589e-08	2.5897
2.6195e+05	5.7864e-08	2.6195
2.7612e+05	1.0128e-07	2.7612
2.676e+05	6.7752e-08	2.676
2.6397e+05	7.3799e-08	2.6397
2.6181e+05	6.0031e-08	2.6181
2.6432e+05	9.8304e-08	2.6432
2.5512e+05	7.5171e-08	2.5512
2.6043e+05	1.1352e-07	2.6043
2.7293e+05	7.5245e-08	2.7293
2.6007e+05	5.4325e-08	2.6007
2.8365e+05	8.4296e-08	2.8365
2.4808e+05	5.8104e-08	2.4808
2.6779e+05	6.2166e-08	2.6779
2.5271e+05	6.6514e-08	2.5271
2.6406e+05	8.1061e-08	2.6406
2.4921e+05	6.8888e-08	2.4921
2.5386e+05	8.4595e-08	2.5386
2.5138e+05	7.6737e-08	2.5138
2.6309e+05	6.5293e-08	2.6309
2.4857e+05	7.7027e-08	2.4857
2.5639e+05	6.9024e-08	2.5639
2.5016e+05	6.8493e-08	2.5016
2.6562e+05	6.5611e-08	2.6562
2.6606e+05	9.2687e-08	2.6606
2.6453e+05	4.94e-08	2.6453
2.5241e+05	6.462e-08	2.5241
2.6539e+05	6.4456e-08	2.6539
2.6583e+05	8.4866e-08	2.6583
2.5157e+05	6.5557e-08	2.5157
2.6804e+05	5.965e-08	2.6804
2.6039e+05	7.3029e-08	2.6039
2.6274e+05	6.8963e-08	2.6274
2.7117e+05	6.6964e-08	2.7117
2.6642e+05	9.3529e-08	2.6642
2.557e+05	6.9342e-08	2.557
2.7328e+05	1.0839e-07	2.7328
2.7012e+05	9.7362e-08	2.7012
2.6746e+05	9.6143e-08	2.6746
2.6841e+05	7.7284e-08	2.6841
2.6817e+05	6.5284e-08	2.6817
2.7721e+05	1.13e-07	2.7721
2.4658e+05	7.5696e-08	2.4658
2.4567e+05	6.8862e-08	2.4567
2.5378e+05	7.3799e-08	2.5378
2.7038e+05	7.0702e-08	2.7038
2.7596e+05	8.4999e-08	2.7596
2.5926e+05	7.6924e-08	2.5926
2.6415e+05	9.732e-08	2.6415
2.6683e+05	7.8165e-08	2.6683
2.5944e+05	7.0783e-08	2.5944
2.7565e+05	8.6478e-08	2.7565
2.5189e+05	6.4337e-08	2.5189
2.7398e+05	5.7971e-08	2.7398
2.6983e+05	8.6995e-08	2.6983
2.636e+05	8.1134e-08	2.636
2.6145e+05	7.0296e-08	2.6145
2.4138e+05	6.328e-08	2.4138
2.6655e+05	7.4293e-08	2.6655
2.703e+05	6.8368e-08	2.703
2.4808e+05	5.1572e-08	2.4808
2.6105e+05	4.5497e-08	2.6105
2.6174e+05	6.802e-08	2.6174
2.6863e+05	7.9793e-08	2.6863
2.5733e+05	6.8905e-08	2.5733
2.5636e+05	7.9515e-08	2.5636
2.5012e+05	7.4999e-08	2.5012
2.6425e+05	7.817e-08	2.6425
3.4939e+05	1.1286e-07	3.4939
3.6649e+05	1.3826e-07	3.6649
3.5315e+05	8.2973e-08	3.5315
3.7506e+05	1.0278e-07	3.7506
3.8795e+05	7.0626e-08	3.8795
3.7081e+05	9.4537e-08	3.7081
3.6249e+05	9.9455e-08	3.6249
3.6398e+05	1.315e-07	3.6398
3.5052e+05	9.5258e-08	3.5052
3.8403e+05	1.3829e-07	3.8403
3.6832e+05	9.443e-08	3.6832
3.7311e+05	1.2819e-07	3.7311
3.6357e+05	8.3335e-08	3.6357
3.525e+05	7.6113e-08	3.525
3.869e+05	1.3904e-07	3.869
3.6219e+05	1.0151e-07	3.6219
3.8473e+05	1.4326e-07	3.8473
3.7851e+05	1.1605e-07	3.7851
4.0775e+05	5.9431e-08	4.0775
3.8055e+05	1.169e-07	3.8055
3.6116e+05	9.0271e-08	3.6116
3.5144e+05	1.1712e-07	3.5144
3.7157e+05	1.1397e-07	3.7157
3.7607e+05	1.0234e-07	3.7607
3.5328e+05	1.0361e-07	3.5328
3.9583e+05	1.2066e-07	3.9583
3.8205e+05	1.4349e-07	3.8205
3.7039e+05	9.0839e-08	3.7039
3.7269e+05	1.2154e-07	3.7269
3.5673e+05	1.0206e-07	3.5673
3.64e+05	1.3889e-07	3.64
3.4896e+05	1.1194e-07	3.4896
3.5095e+05	1.1102e-07	3.5095
3.8011e+05	1.5923e-07	3.8011
3.7842e+05	1.4492e-07	3.7842
3.7504e+05	1.4132e-07	3.7504
4.0073e+05	7.3618e-08	4.0073
3.654e+05	1.3189e-07	3.654
3.5989e+05	1.4038e-07	3.5989
3.7472e+05	7.2472e-08	3.7472
3.6485e+05	1.1262e-07	3.6485
3.6155e+05	1.175e-07	3.6155
3.9046e+05	1.3149e-07	3.9046
3.9524e+05	9.1754e-08	3.9524
3.92e+05	9.5637e-08	3.92
3.8301e+05	1.2571e-07	3.8301
3.4912e+05	9.6496e-08	3.4912
3.7546e+05	1.231e-07	3.7546
3.8141e+05	1.4313e-07	3.8141
3.9748e+05	1.3452e-07	3.9748
3.746e+05	1.0243e-07	3.746
3.887e+05	1.2314e-07	3.887
3.7358e+05	9.5981e-08	3.7358
3.7115e+05	1.0114e-07	3.7115
3.6851e+05	1.2729e-07	3.6851
3.6926e+05	1.1046e-07	3.6926
3.4734e+05	1.2941e-07	3.4734
3.5723e+05	1.1243e-07	3.5723
3.7332e+05	1.1641e-07	3.7332
3.6201e+05	7.9371e-08	3.6201
3.8166e+05	1.1732e-07	3.8166
3.6353e+05	1.2634e-07	3.6353
3.8364e+05	1.2557e-07	3.8364
3.4723e+05	8.9799e-08	3.4723
3.8241e+05	1.339e-07	3.8241
3.7555e+05	1.2693e-07	3.7555
3.7849e+05	1.0035e-07	3.7849
3.7729e+05	1.4731e-07	3.7729
3.6974e+05	1.4064e-07	3.6974
3.6701e+05	9.3652e-08	3.6701
3.5697e+05	1.2187e-07	3.5697
3.5539e+05	9.918e-08	3.5539
3.4852e+05	1.0084e-07	3.4852
3.6401e+05	1.2779e-07	3.6401
3.7656e+05	1.7019e-07	3.7656
3.6308e+05	1.1936e-07	3.6308
3.7885e+05	1.2431e-07	3.7885
3.6519e+05	1.0597e-07	3.6519
3.623e+05	1.1495e-07	3.623
3.5718e+05	9.8847e-08	3.5718
3.9588e+05	1.2173e-07	3.9588
3.5321e+05	8.8213e-08	3.5321
3.7022e+05	9.3595e-08	3.7022
3.6503e+05	1.4589e-07	3.6503
3.8829e+05	1.4826e-07	3.8829
3.5675e+05	8.0621e-08	3.5675
3.832e+05	1.4876e-07	3.832
3.7192e+05	9.8629e-08	3.7192
3.6722e+05	1.2299e-07	3.6722
3.3717e+05	7.7007e-08	3.3717
3.7046e+05	1.1252e-07	3.7046
3.8022e+05	1.1571e-07	3.8022
3.6361e+05	1.0606e-07	3.6361
3.7026e+05	1.1131e-07	3.7026
3.6873e+05	9.1728e-08	3.6873
3.7332e+05	9.0207e-08	3.7332
3.8127e+05	1.2761e-07	3.8127
4.0299e+05	4.6707e-08	4.0299
3.5664e+05	1.1408e-07	3.5664
3.7466e+05	1.1285e-07	3.7466
5.0767e+05	9.743e-08	5.0767
5.408e+05	9.1262e-08	5.408
5.3836e+05	6.6094e-08	5.3836
4.8211e+05	6.4207e-08	4.8211
5.5509e+05	7.6339e-08	5.5509
5.2119e+05	6.975e-08	5.2119
5.2636e+05	6.8225e-08	5.2636
5.3132e+05	7.2422e-08	5.3132
5.1819e+05	7.1843e-08	5.1819
5.2039e+05	1.0755e-07	5.2039
5.0597e+05	9.3245e-08	5.0597
5.3012e+05	8.2712e-08	5.3012
5.2388e+05	1.22e-07	5.2388
5.2016e+05	8.0619e-08	5.2016
5.3397e+05	7.3258e-08	5.3397
5.0397e+05	9.3123e-08	5.0397
5.3371e+05	1.1773e-07	5.3371
5.2573e+05	8.4849e-08	5.2573
5.0877e+05	7.9413e-08	5.0877
5.3072e+05	1.1332e-07	5.3072
5.3952e+05	9.1992e-08	5.3952
5.3967e+05	7.4118e-08	5.3967
5.0492e+05	6.8921e-08	5.0492
4.8851e+05	8.421e-08	4.8851
5.5028e+05	8.828e-08	5.5028
5.4147e+05	1.041e-07	5.4147
5.1602e+05	8.4136e-08	5.1602
5.2273e+05	1.001e-07	5.2273
5.2373e+05	7.1334e-08	5.2373
5.1465e+05	7.4069e-08	5.1465
5.2783e+05	1.0596e-07	5.2783
5.3361e+05	7.9357e-08	5.3361
5.0641e+05	7.8678e-08	5.0641
5.0253e+05	6.5045e-08	5.0253
5.3706e+05	8.2781e-08	5.3706
5.3431e+05	8.3842e-08	5.3431
5.1954e+05	7.3443e-08	5.1954
5.2172e+05	9.1001e-08	5.2172
4.9911e+05	8.9329e-08	4.9911
5.1461e+05	7.1034e-08	5.1461
5.1087e+05	8.3654e-08	5.1087
5.3822e+05	5.8123e-08	5.3822
5.1141e+05	6.0394e-08	5.1141
5.0456e+05	8.1562e-08	5.0456
5.5178e+05	8.6125e-08	5.5178
5.3795e+05	9.0081e-08	5.3795
5.6892e+05	1.0437e-07	5.6892
5.3404e+05	9.7987e-08	5.3404
5.2669e+05	6.0337e-08	5.2669
5.0925e+05	8.8488e-08	5.0925
5.7514e+05	8.9829e-08	5.7514
5.6766e+05	7.4847e-08	5.6766
5.0641e+05	1.0611e-07	5.0641
5.2956e+05	7.1014e-08	5.2956
5.1797e+05	7.1732e-08	5.1797
5.3306e+05	6.5914e-08	5.3306
5.3569e+05	1.1107e-07	5.3569
5.2791e+05	8.1024e-08	5.2791
5.0503e+05	8.9426e-08	5.0503
5.3767e+05	8.0046e-08	5.3767
5.2052e+05	6.7409e-08	5.2052
5.0269e+05	7.5033e-08	5.0269
4.9641e+05	8.5257e-08	4.9641
5.0987e+05	6.6454e-08	5.0987
5.2366e+05	8.4036e-08	5.2366
5.0375e+05	7.3902e-08	5.0375
4.9594e+05	9.0172e-08	4.9594
5.2267e+05	9.1155e-08	5.2267
4.9882e+05	9.5759e-08	4.9882
4.7315e+05	7.4923e-08	4.7315
5.3516e+05	8.6257e-08	5.3516
5.2764e+05	9.4166e-08	5.2764
5.1092e+05	7.7515e-08	5.1092
5.081e+05	7.9458e-08	5.081
5.5304e+05	9.3359e-08	5.5304
5.0453e+05	7.3423e-08	5.0453
5.7767e+05	9.1073e-08	5.7767
5.5374e+05	9.606e-08	5.5374
5.5066e+05	1.068e-07	5.5066
5.4483e+05	7.612e-08	5.4483
5.2283e+05	9.4967e-08	5.2283
5.3302e+05	8.7254e-08	5.3302
5.5041e+05	7.6982e-08	5.5041
5.0468e+05	9.8723e-08	5.0468
5.1511e+05	1.0282e-07	5.1511
5.0601e+05	1.094e-07	5.0601
5.14e+05	7.7127e-08	5.14
5.2722e+05	9.6763e-08	5.2722
5.4226e+05	1.026e-07	5.4226
5.1645e+05	7.051e-08	5.1645
5.3259e+05	7.9123e-08	5.3259
5.0049e+05	6.7197e-08	5.0049
5.6991e+05	1.0831e-07	5.6991
5.3569e+05	5.993e-08	5.3569
5.3015e+05	8.448e-08	5.3015
4.7152e+05	1.0667e-07	4.7152
5.2008e+05	7.6796e-08	5.2008
4.9939e+05	4.6598e-08	4.9939
5.2148e+05	9.1319e-08	5.2148
5.1464e+05	1.1438e-07	5.1464
8.0067e+05	8.6386e-08	8.0067
7.3253e+05	1.1552e-07	7.3253
7.5841e+05	1.2934e-07	7.5841
7.0718e+05	1.6428e-07	7.0718
7.3883e+05	1.079e-07	7.3883
7.5425e+05	1.1516e-07	7.5425
7.5984e+05	1.2506e-07	7.5984
7.4743e+05	1.1728e-07	7.4743
7.7583e+05	6.2398e-08	7.7583
7.3027e+05	1.3931e-07	7.3027
7.7599e+05	5.6469e-08	7.7599
7.4026e+05	9.0652e-08	7.4026
7.5312e+05	1.1082e-07	7.5312
7.4151e+05	1.3901e-07	7.4151
7.7292e+05	8.3512e-08	7.7292
7.6776e+05	7.2568e-08	7.6776
7.5469e+05	1.6335e-07	7.5469
7.2218e+05	1.0607e-07	7.2218
7.5237e+05	1.135e-07	7.5237
7.352e+05	1.2588e-07	7.352
6.9462e+05	9.3673e-08	6.9462
7.0916e+05	7.4814e-08	7.0916
6.9829e+05	1.0268e-07	6.9829
7.3091e+05	1.5826e-07	7.3091
7.8035e+05	8.7656e-08	7.8035
7.4091e+05	1.393e-07	7.4091
7.0372e+05	1.1575e-07	7.0372
7.4109e+05	1.4836e-07	7.4109
7.1002e+05	1.1669e-07	7.1002
7.6139e+05	1.144e-07	7.6139
7.7683e+05	6.9623e-08	7.7683
7.3033e+05	1.0237e-07	7.3033
7.0857e+05	1.075e-07	7.0857
7.8504e+05	6.717e-08	7.8504
7.2596e+05	1.8228e-07	7.2596
7.4646e+05	1.6327e-07	7.4646
7.1868e+05	1.0211e-07	7.1868
7.0974e+05	1.2259e-07	7.0974
6.8538e+05	1.5534e-07	6.8538
7.3807e+05	1.5738e-07	7.3807
7.5617e+05	1.5369e-07	7.5617
7.7188e+05	9.1939e-08	7.7188
7.057e+05	1.3829e-07	7.057
7.6304e+05	1.0138e-07	7.6304
7.0382e+05	1.6995e-07	7.0382
7.4875e+05	1.0349e-07	7.4875
7.3762e+05	1.4085e-07	7.3762
7.3484e+05	1.1509e-07	7.3484
7.5819e+05	1.1086e-07	7.5819
7.0609e+05	1.0408e-07	7.0609
7.7752e+05	7.2822e-08	7.7752
7.4346e+05	1.5539e-07	7.4346
7.1722e+05	1.7927e-07	7.1722
7.4313e+05	1.2244e-07	7.4313
7.2099e+05	1.6923e-07	7.2099
7.2848e+05	1.1287e-07	7.2848
7.5965e+05	1.8684e-07	7.5965
7.8548e+05	7.8064e-08	7.8548
7.3027e+05	9.2024e-08	7.3027
7.8585e+05	6.8695e-08	7.8585
7.4052e+05	1.2463e-07	7.4052
7.1728e+05	1.2142e-07	7.1728
7.2646e+05	1.3872e-07	7.2646
7.4105e+05	1.0852e-07	7.4105
7.7476e+05	7.1833e-08	7.7476
7.3619e+05	1.3805e-07	7.3619
7.7059e+05	8.1624e-08	7.7059
7.8682e+05	6.792e-08	7.8682
7.8541e+05	6.7367e-08	7.8541
7.647e+05	6.099e-08	7.647
7.7164e+05	6.1365e-08	7.7164
7.6899e+05	7.9577e-08	7.6899
7.3393e+05	1.1706e-07	7.3393
7.631e+05	1.2747e-07	7.631
7.8185e+05	5.016e-08	7.8185
7.4485e+05	1.5409e-07	7.4485
7.2953e+05	1.0978e-07	7.2953
7.9133e+05	6.4267e-08	7.9133
6.9638e+05	1.2836e-07	6.9638
7.3133e+05	1.3383e-07	7.3133
7.6023e+05	1.7828e-07	7.6023
7.2597e+05	1.0885e-07	7.2597
7.4411e+05	1.4447e-07	7.4411
7.3896e+05	9.9156e-08	7.3896
6.9757e+05	9.5119e-08	6.9757
7.7551e+05	6.6461e-08	7.7551
7.4721e+05	1.0649e-07	7.4721
7.0081e+05	1.0023e-07	7.0081
7.9228e+05	5.6677e-08	7.9228
7.2454e+05	1.0892e-07	7.2454
7.9269e+05	7.5229e-08	7.9269
7.6332e+05	1.4275e-07	7.6332
7.857e+05	7.3355e-08	7.857
7.0651e+05	9.4976e-08	7.0651
7.5226e+05	1.6916e-07	7.5226
7.8693e+05	5.741e-08	7.8693
6.6513e+05	9.3229e-08	6.6513
7.6795e+05	5.7251e-08	7.6795
7.2797e+05	1.321e-07	7.2797
7.1577e+05	1.0353e-07	7.1577
1.0123e+06	9.4791e-08	10.123
1.0334e+06	1.2929e-07	10.334
1.0221e+06	1.0182e-07	10.221
1.0125e+06	9.578e-08	10.125
1.0954e+06	8.7479e-08	10.954
1.0259e+06	8.9773e-08	10.259
1.0669e+06	1.0824e-07	10.669
9.7218e+05	7.9803e-08	9.7218
1.0004e+06	7.6396e-08	10.004
1.1323e+06	1.1619e-07	11.323
1.1018e+06	9.5753e-08	11.018
1.0599e+06	9.6692e-08	10.599
1.0339e+06	8.0318e-08	10.339
1.0923e+06	7.9999e-08	10.923
1.0139e+06	9.7189e-08	10.139
1.0792e+06	6.7721e-08	10.792
1.1085e+06	7.2336e-08	11.085
1.0316e+06	1.3335e-07	10.316
1.1106e+06	8.9922e-08	11.106
1.0347e+06	9.7447e-08	10.347
1.0482e+06	9.8246e-08	10.482
1.0014e+06	6.2692e-08	10.014
1.0484e+06	8.5515e-08	10.484
1.0317e+06	8.2562e-08	10.317
1.0695e+06	1.2255e-07	10.695
1.0183e+06	8.3241e-08	10.183
1.0778e+06	9.8097e-08	10.778
1.0433e+06	9.5087e-08	10.433
1.0463e+06	1.0835e-07	10.463
1.07e+06	1.1495e-07	10.7
1.0161e+06	1.0007e-07	10.161
1.0328e+06	8.7807e-08	10.328
1.0807e+06	8.6814e-08	10.807
9.9821e+05	9.5632e-08	9.9821
1.0321e+06	1.1214e-07	10.321
1.0426e+06	8.7778e-08	10.426
1.0867e+06	9.5469e-08	10.867
1.0491e+06	8.49e-08	10.491
1.0379e+06	8.4058e-08	10.379
9.9541e+05	9.6096e-08	9.9541
1.0642e+06	8.7472e-08	10.642
9.7749e+05	1.0811e-07	9.7749
9.7752e+05	7.106e-08	9.7752
1.0349e+06	1.1541e-07	10.349
1.0534e+06	7.7604e-08	10.534
1.0695e+06	9.4522e-08	10.695
1.0244e+06	9.8666e-08	10.244
1.1343e+06	1.2688e-07	11.343
1.0647e+06	9.2745e-08	10.647
1.0488e+06	7.7023e-08	10.488
1.0744e+06	9.5844e-08	10.744
1.078e+06	7.7941e-08	10.78
1.0792e+06	1.1542e-07	10.792
1.0192e+06	1.1593e-07	10.192
1.0296e+06	9.3884e-08	10.296
1.0879e+06	1.1744e-07	10.879
1.0813e+06	8.8505e-08	10.813
1.0593e+06	9.9475e-08	10.593
9.9072e+05	7.8373e-08	9.9072
1.0258e+06	1.2293e-07	10.258
1.067e+06	8.9016e-08	10.67
1.032e+06	5.7067e-08	10.32
9.9789e+05	9.1589e-08	9.9789
1.0499e+06	1.6526e-07	10.499
1.0367e+06	1.243e-07	10.367
1.0134e+06	9.449e-08	10.134
9.8521e+05	1.0117e-07	9.8521
1.0387e+06	1.2356e-07	10.387
9.7587e+05	1.058e-07	9.7587
1.0586e+06	7.5888e-08	10.586
1.0561e+06	1.1746e-07	10.561
1.0611e+06	7.3772e-08	10.611
1.0501e+06	9.3689e-08	10.501
1.0399e+06	1.1622e-07	10.399
1.0016e+06	1.0133e-07	10.016
1.0593e+06	1.1925e-07	10.593
9.9266e+05	8.9105e-08	9.9266
1.0471e+06	1.034e-07	10.471
1.0192e+06	9.709e-08	10.192
1.0377e+06	1.187e-07	10.377
1.0931e+06	9.804e-08	10.931
1.1059e+06	1.1342e-07	11.059
1.046e+06	1.2333e-07	10.46
1.0854e+06	1.2375e-07	10.854
1.0794e+06	9.0958e-08	10.794
9.6933e+05	9.292e-08	9.6933
1.0573e+06	9.5134e-08	10.573
1.0375e+06	1.178e-07	10.375
1.0234e+06	7.9567e-08	10.234
1.031e+06	9.1141e-08	10.31
1.0279e+06	7.4666e-08	10.279
1.0219e+06	8.3984e-08	10.219
1.0517e+06	1.0213e-07	10.517
1.0843e+06	1.0594e-07	10.843
9.8206e+05	1.1022e-07	9.8206
1.0356e+06	9.0952e-08	10.356
9.6279e+05	7.571e-08	9.6279
1.0987e+06	8.2283e-08	10.987
1.0632e+06	1.1104e-07	10.632
1.0624e+06	1.3497e-07	10.624
1.5038e+06	6.4231e-08	15.038
1.4739e+06	9.1975e-08	14.739
1.3996e+06	1.6403e-07	13.996
1.5121e+06	5.5763e-08	15.121
1.489e+06	7.3609e-08	14.89
1.3971e+06	1.3981e-07	13.971
1.4825e+06	7.8665e-08	14.825
1.4279e+06	1.4546e-07	14.279
1.52e+06	7.6846e-08	15.2
1.5232e+06	6.9192e-08	15.232
1.433e+06	1.1341e-07	14.33
1.464e+06	6.7062e-08	14.64
1.5402e+06	8.2262e-08	15.402
1.4984e+06	7.2797e-08	14.984
1.47e+06	9.7404e-08	14.7
1.4351e+06	1.0246e-07	14.351
1.4222e+06	1.5943e-07	14.222
1.4437e+06	1.2337e-07	14.437
1.4593e+06	9.897e-08	14.593
1.4593e+06	1.285e-07	14.593
1.3812e+06	1.2466e-07	13.812
1.4364e+06	1.4184e-07	14.364
1.5267e+06	8.2314e-08	15.267
1.4737e+06	7.8855e-08	14.737
1.4034e+06	1.2602e-07	14.034
1.3968e+06	1.6065e-07	13.968
1.454e+06	1.2842e-07	14.54
1.4191e+06	7.5955e-08	14.191
1.4951e+06	1.1158e-07	14.951
1.443e+06	1.3583e-07	14.43
1.5407e+06	7.5203e-08	15.407
1.4329e+06	1.2505e-07	14.329
1.529e+06	7.2673e-08	15.29
1.5405e+06	7.2677e-08	15.405
1.4411e+06	1.6677e-07	14.411
1.5376e+06	7.9295e-08	15.376
1.4082e+06	1.418e-07	14.082
1.4004e+06	1.5948e-07	14.004
1.5595e+06	7.6179e-08	15.595
1.534e+06	8.5016e-08	15.34
1.5123e+06	8.0611e-08	15.123
1.466e+06	6.4733e-08	14.66
1.5448e+06	7.8328e-08	15.448
1.4903e+06	6.8586e-08	14.903
1.5171e+06	6.5488e-08	15.171
1.4911e+06	8.4061e-08	14.911
1.4871e+06	7.8626e-08	14.871
1.561e+06	6.7672e-08	15.61
1.5762e+06	8.0112e-08	15.762
1.4481e+06	9.8863e-08	14.481
1.4785e+06	7.014e-08	14.785
1.4747e+06	4.9911e-08	14.747
1.4815e+06	8.7213e-08	14.815
1.4793e+06	5.7363e-08	14.793
1.5023e+06	6.9298e-08	15.023
1.4417e+06	1.5553e-07	14.417
1.5816e+06	9.5721e-08	15.816
1.4487e+06	1.1604e-07	14.487
1.5341e+06	9.7131e-08	15.341
1.4524e+06	1.7276e-07	14.524
1.4649e+06	7.6306e-08	14.649
1.5074e+06	6.3774e-08	15.074
1.431e+06	9.68e-08	14.31
1.4082e+06	1.438e-07	14.082
1.4122e+06	1.1507e-07	14.122
1.4908e+06	7.0316e-08	14.908
1.4679e+06	6.9971e-08	14.679
1.4121e+06	1.1821e-07	14.121
1.5539e+06	5.0077e-08	15.539
1.383e+06	1.323e-07	13.83
1.4381e+06	1.4879e-07	14.381
1.415e+06	1.257e-07	14.15
1.4978e+06	6.2537e-08	14.978
1.4258e+06	1.3162e-07	14.258
1.5794e+06	5.4588e-08	15.794
1.4006e+06	1.3299e-07	14.006
1.4701e+06	9.8352e-08	14.701
1.4592e+06	1.3578e-07	14.592
1.568e+06	7.4485e-08	15.68
1.4819e+06	7.1814e-08	14.819
1.4251e+06	1.2559e-07	14.251
1.5573e+06	7.8575e-08	15.573
1.5714e+06	6.7388e-08	15.714
1.4853e+06	7.0572e-08	14.853
1.5267e+06	6.926e-08	15.267
1.5509e+06	7.7108e-08	15.509
1.5946e+06	1.0118e-07	15.946
1.4684e+06	1.0494e-07	14.684
1.3931e+06	1.4791e-07	13.931
1.3788e+06	1.3315e-07	13.788
1.5754e+06	8.6133e-08	15.754
1.4281e+06	1.6259e-07	14.281
1.5714e+06	7.3296e-08	15.714
1.4005e+06	1.64e-07	14.005
1.5301e+06	7.8505e-08	15.301
1.417e+06	1.3898e-07	14.17
1.5274e+06	8.4436e-08	15.274
1.4531e+06	1.4988e-07	14.531
1.4576e+06	2.0009e-07	14.576
1.5635e+06	6.1585e-08	15.635
2.1045e+06	8.6097e-08	21.045
1.9696e+06	7.8764e-08	19.696
2.0031e+06	9.631e-08	20.031
2.1183e+06	9.2201e-08	21.183
2.0339e+06	8.2742e-08	20.339
2.0297e+06	1.1922e-07	20.297
2.2188e+06	1.1904e-07	22.188
2.0523e+06	1.1311e-07	20.523
1.9841e+06	9.4781e-08	19.841
2.0579e+06	1.12e-07	20.579
2.0436e+06	9.3794e-08	20.436
1.9882e+06	9.7434e-08	19.882
2.1574e+06	1.0266e-07	21.574
1.8923e+06	8.6652e-08	18.923
2.2412e+06	1.5577e-07	22.412
2.1952e+06	1.3598e-07	21.952
2.2069e+06	1.0887e-07	22.069
2.1934e+06	7.9326e-08	21.934
2.169e+06	9.0127e-08	21.69
2.0707e+06	1.036e-07	20.707
2.0312e+06	1.062e-07	20.312
2.024e+06	1.0216e-07	20.24
1.9878e+06	7.8307e-08	19.878
2.0856e+06	9.1532e-08	20.856
2.1024e+06	9.7727e-08	21.024
2.0302e+06	9.2948e-08	20.302
1.9992e+06	9.2828e-08	19.992
2.0395e+06	1.0311e-07	20.395
1.9728e+06	1.1529e-07	19.728
2.1846e+06	8.3695e-08	21.846
2.098e+06	1.1189e-07	20.98
2.1102e+06	1.0136e-07	21.102
2.0572e+06	8.9442e-08	20.572
2.132e+06	1.1303e-07	21.32
2.0079e+06	1.0982e-07	20.079
2.0123e+06	1.4109e-07	20.123
1.991e+06	9.927e-08	19.91
2.0424e+06	1.0725e-07	20.424
2.1333e+06	1.2204e-07	21.333
2.2156e+06	1.2682e-07	22.156
2.0457e+06	1.1252e-07	20.457
2.0446e+06	1.2004e-07	20.446
2.0656e+06	9.148e-08	20.656
2.0791e+06	1.1044e-07	20.791
2.2873e+06	1.2624e-07	22.873
2.1478e+06	8.0879e-08	21.478
2.1351e+06	1.1075e-07	21.351
2.1143e+06	9.4479e-08	21.143
2.1041e+06	9.7013e-08	21.041
2.0237e+06	7.5133e-08	20.237
2.1044e+06	1.1016e-07	21.044
2.1371e+06	1.2343e-07	21.371
2.0225e+06	7.2146e-08	20.225
2.1114e+06	1.1717e-07	21.114
2.0734e+06	6.3567e-08	20.734
1.9572e+06	8.5506e-08	19.572
2.1694e+06	8.6522e-08	21.694
2.054e+06	1.0222e-07	20.54
2.0924e+06	1.1664e-07	20.924
1.9934e+06	9.7953e-08	19.934
2.1398e+06	1.3e-07	21.398
2.0698e+06	1.2922e-07	20.698
2.0143e+06	7.7582e-08	20.143
2.0683e+06	1.0968e-07	20.683
2.1667e+06	7.4847e-08	21.667
2.1457e+06	1.1986e-07	21.457
2.1876e+06	1.1297e-07	21.876
2.0249e+06	1.1528e-07	20.249
1.9993e+06	1.1799e-07	19.993
2.1253e+06	1.0587e-07	21.253
2.1391e+06	1.1912e-07	21.391
2.1044e+06	1.3014e-07	21.044
1.9255e+06	7.5944e-08	19.255
2.0172e+06	1.0022e-07	20.172
2.2262e+06	8.5314e-08	22.262
2.0931e+06	9.3144e-08	20.931
2.1638e+06	1.2717e-07	21.638
2.1454e+06	8.2116e-08	21.454
2.0223e+06	1.2758e-07	20.223
2.2161e+06	1.2624e-07	22.161
2.1148e+06	9.4168e-08	21.148
2.1167e+06	1.0671e-07	21.167
2.1669e+06	1.0236e-07	21.669
2.108e+06	1.0125e-07	21.08
2.0799e+06	1.2109e-07	20.799
2.0897e+06	1.0568e-07	20.897
2.1208e+06	1.1798e-07	21.208
2.0598e+06	1.3316e-07	20.598
2.022e+06	1.4223e-07	20.22
2.1451e+06	7.7949e-08	21.451
1.9963e+06	1.0839e-07	19.963
2.0396e+06	1.0175e-07	20.396
2.073e+06	1.2882e-07	20.73
2.113e+06	1.0406e-07	21.13
2.1564e+06	1.2744e-07	21.564
2.1438e+06	1.2014e-07	21.438
2.0364e+06	1.2347e-07	20.364
2.0924e+06	1.2073e-07	20.924
1.9065e+06	6.7019e-08	19.065
2.085e+06	1.2453e-07	20.85
3.1329e+06	9.7848e-08	31.329
3.0868e+06	8.7305e-08	30.868
3.0956e+06	1.0362e-07	30.956
2.9087e+06	7.9977e-08	29.087
2.9872e+06	1.101e-07	29.872
2.8997e+06	8.2911e-08	28.997
2.8458e+06	9.325e-08	28.458
2.8601e+06	6.7013e-08	28.601
2.8999e+06	5.9866e-08	28.999
2.9728e+06	9.6153e-08	29.728
2.9921e+06	1.0406e-07	29.921
3.109e+06	8.5835e-08	31.09
2.7497e+06	1.1609e-07	27.497
2.9052e+06	8.6418e-08	29.052
2.9765e+06	1.006e-07	29.765
2.9297e+06	8.1244e-08	29.297
3.0608e+06	7.3918e-08	30.608
3.1242e+06	7.8808e-08	31.242
3.1394e+06	7.1819e-08	31.394
2.9994e+06	5.4185e-08	29.994
2.998e+06	9.8048e-08	29.98
2.9111e+06	6.0739e-08	29.111
3.0928e+06	8.5048e-08	30.928
2.9788e+06	9.3538e-08	29.788
2.9073e+06	9.212e-08	29.073
3.1155e+06	1.0001e-07	31.155
2.8991e+06	7.2585e-08	28.991
2.8356e+06	1.0846e-07	28.356
2.9485e+06	1.0136e-07	29.485
3e+06	7.5249e-08	30
3.0518e+06	8.1672e-08	30.518
3.0424e+06	9.0038e-08	30.424
2.8863e+06	9.5828e-08	28.863
2.9821e+06	7.0594e-08	29.821
3.1168e+06	9.7529e-08	31.168
3.0484e+06	8.9949e-08	30.484
3.0052e+06	7.8915e-08	30.052
3.0179e+06	5.9617e-08	30.179
2.9662e+06	9.7904e-08	29.662
2.9272e+06	7.9487e-08	29.272
2.8743e+06	8.6326e-08	28.743
2.7904e+06	1.483e-07	27.904
2.7535e+06	1.6498e-07	27.535
2.881e+06	8.2287e-08	28.81
2.8455e+06	8.6688e-08	28.455
2.9134e+06	1.0577e-07	29.134
2.9218e+06	8.6639e-08	29.218
2.8429e+06	7.7876e-08	28.429
2.9197e+06	8.4184e-08	29.197
2.9346e+06	1.0245e-07	29.346
2.8156e+06	8.9538e-08	28.156
2.7998e+06	8.0145e-08	27.998
2.9185e+06	8.3371e-08	29.185
3.0718e+06	7.741e-08	30.718
3.0632e+06	7.7395e-08	30.632
3.0399e+06	7.9758e-08	30.399
2.9333e+06	8.0373e-08	29.333
2.8357e+06	8.8211e-08	28.357
3.1766e+06	9.0872e-08	31.766
2.9618e+06	1.0379e-07	29.618
2.9333e+06	8.7791e-08	29.333
2.8293e+06	8.5147e-08	28.293
3.018e+06	1.0068e-07	30.18
3.0502e+06	8.6073e-08	30.502
3.0223e+06	9.4724e-08	30.223
2.8368e+06	7.3031e-08	28.368
3.041e+06	8.4649e-08	30.41
2.8633e+06	5.5683e-08	28.633
3.1301e+06	9.5228e-08	31.301
2.7322e+06	1.3066e-07	27.322
3.1876e+06	1.056e-07	31.876
3.0134e+06	7.5518e-08	30.134
3.1252e+06	7.7003e-08	31.252
2.9938e+06	7.2748e-08	29.938
3.0202e+06	9.5711e-08	30.202
2.9627e+06	7.8202e-08	29.627
2.9625e+06	9.0403e-08	29.625
2.9879e+06	6.8869e-08	29.879
3.0464e+06	7.7388e-08	30.464
3.0553e+06	7.7183e-08	30.553
3.0127e+06	7.422e-08	30.127
3.1815e+06	9.1009e-08	31.815
2.8786e+06	8.6956e-08	28.786
2.9229e+06	6.9741e-08	29.229
2.8693e+06	9.1574e-08	28.693
3.0306e+06	8.8644e-08	30.306
3.0598e+06	1.1576e-07	30.598
3.0472e+06	1.062e-07	30.472
2.8789e+06	9.7754e-08	28.789
2.9079e+06	8.0644e-08	29.079
2.9955e+06	6.7627e-08	29.955
3.0001e+06	4.4398e-08	30.001
2.8685e+06	5.9534e-08	28.685
2.8308e+06	4.9287e-08	28.308
2.9214e+06	8.0216e-08	29.214
2.8387e+06	7.2143e-08	28.387
3.0353e+06	6.6077e-08	30.353
2.9926e+06	1.0415e-07	29.926
2.9467e+06	7.4993e-08	29.467
2.9169e+06	9.1338e-08	29.169
3.9675e+06	7.4324e-08	39.675
4.411e+06	1.3389e-07	44.11
4.2611e+06	1.2274e-07	42.611
4.1813e+06	8.9905e-08	41.813
4.0204e+06	1.2037e-07	40.204
4.1452e+06	1.1222e-07	41.452
4.4146e+06	1.0292e-07	44.146
4.2925e+06	1.1075e-07	42.925
4.3329e+06	1.2407e-07	43.329
4.3406e+06	1.3497e-07	43.406
4.0996e+06	1.0953e-07	40.996
4.3568e+06	1.3802e-07	43.568
4.3798e+06	9.5989e-08	43.798
4.5081e+06	1.4288e-07	45.081
4.5437e+06	1.5927e-07	45.437
4.127e+06	1.3235e-07	41.27
4.3786e+06	1.1022e-07	43.786
4.0028e+06	9.9883e-08	40.028
3.9185e+06	8.7271e-08	39.185
4.1266e+06	1.2084e-07	41.266
4.3026e+06	1.2458e-07	43.026
4.3258e+06	1.3887e-07	43.258
4.2151e+06	1.0223e-07	42.151
4.4198e+06	1.0144e-07	44.198
4.0738e+06	7.4095e-08	40.738
4.0248e+06	1.6018e-07	40.248
4.2108e+06	1.1864e-07	42.108
4.0152e+06	8.8047e-08	40.152
4.2544e+06	1.3676e-07	42.544
4.3887e+06	1.0322e-07	43.887
4.5397e+06	1.2269e-07	45.397
4.2536e+06	1.1393e-07	42.536
4.3384e+06	1.4566e-07	43.384
4.0249e+06	1.2051e-07	40.249
3.9987e+06	1.0201e-07	39.987
4.1287e+06	1.4247e-07	41.287
4.0536e+06	1.3873e-07	40.536
4.2142e+06	1.2973e-07	42.142
4.1249e+06	9.4914e-08	41.249
4.3216e+06	1.4095e-07	43.216
4.1473e+06	1.0506e-07	41.473
4.3952e+06	1.3301e-07	43.952
4.1979e+06	1.2788e-07	41.979
4.18e+06	1.4389e-07	41.8
4.2773e+06	1.0376e-07	42.773
4.4162e+06	1.7924e-07	44.162
4.316e+06	1.6405e-07	43.16
4.0448e+06	1.3048e-07	40.448
4.2116e+06	1.568e-07	42.116
4.0271e+06	1.1316e-07	40.271
4.0766e+06	1.2056e-07	40.766
4.3222e+06	1.2206e-07	43.222
4.2565e+06	1.2658e-07	42.565
4.431e+06	1.3815e-07	44.31
4.2471e+06	8.4872e-08	42.471
4.2386e+06	1.1266e-07	42.386
4.3921e+06	8.9573e-08	43.921
4.1626e+06	1.2771e-07	41.626
4.2947e+06	1.3114e-07	42.947
4.1792e+06	1.1111e-07	41.792
4.0867e+06	1.2024e-07	40.867
4.2351e+06	1.4429e-07	42.351
4.1853e+06	1.275e-07	41.853
4.3324e+06	1.2546e-07	43.324
4.2169e+06	1.064e-07	42.169
4.3769e+06	9.4415e-08	43.769
4.0308e+06	9.1143e-08	40.308
4.0219e+06	1.1381e-07	40.219
4.0201e+06	1.2579e-07	40.201
4.2761e+06	7.3906e-08	42.761
4.4645e+06	1.1667e-07	44.645
4.2473e+06	9.7527e-08	42.473
4.1842e+06	1.1144e-07	41.842
4.1569e+06	1.6446e-07	41.569
4.1932e+06	1.504e-07	41.932
4.1568e+06	1.5059e-07	41.568
4.2602e+06	1.198e-07	42.602
4.0438e+06	1.2934e-07	40.438
3.9785e+06	1.0807e-07	39.785
4.1725e+06	1.0243e-07	41.725
4.306e+06	9.6138e-08	43.06
4.0818e+06	1.0363e-07	40.818
4.366e+06	1.3142e-07	43.66
4.1877e+06	1.1396e-07	41.877
3.9329e+06	1.1002e-07	39.329
4.4737e+06	1.446e-07	44.737
4.3825e+06	1.4852e-07	43.825
4.2966e+06	9.2246e-08	42.966
4.2667e+06	7.9559e-08	42.667
4.4087e+06	1.3e-07	44.087
4.2374e+06	1.2636e-07	42.374
4.476e+06	8.6128e-08	44.76
4.1157e+06	1.1886e-07	41.157
4.033e+06	8.9382e-08	40.33
4.0814e+06	1.0623e-07	40.814
4.2632e+06	1.1261e-07	42.632
4.5301e+06	1.4758e-07	45.301
4.3749e+06	1.4769e-07	43.749
4.1229e+06	1.1179e-07	41.229
4.1714e+06	1.1615e-07	41.714
6.0048e+06	6.5314e-08	60.048
5.7768e+06	9.4934e-08	57.768
5.7316e+06	1.0525e-07	57.316
6.1369e+06	1.3167e-07	61.369
5.7362e+06	8.0743e-08	57.362
5.8612e+06	8.5458e-08	58.612
5.7338e+06	9.4941e-08	57.338
6.0264e+06	1.0681e-07	60.264
6.0998e+06	7.078e-08	60.998
5.9821e+06	7.0888e-08	59.821
6.13e+06	9.1356e-08	61.3
6.0702e+06	5.9296e-08	60.702
5.635e+06	8.9313e-08	56.35
5.9573e+06	7.2733e-08	59.573
5.6201e+06	8.8118e-08	56.201
5.7362e+06	1.1664e-07	57.362
6.0701e+06	8.0356e-08	60.701
5.6596e+06	1.2222e-07	56.596
6.0025e+06	9.5502e-08	60.025
5.7968e+06	8.7311e-08	57.968
5.4748e+06	1.1789e-07	54.748
5.9219e+06	8.9074e-08	59.219
6.0108e+06	7.0449e-08	60.108
5.9446e+06	7.1984e-08	59.446
6.1743e+06	7.4666e-08	61.743
6.173e+06	7.3623e-08	61.73
6.1346e+06	1.0389e-07	61.346
5.8421e+06	7.9671e-08	58.421
5.9625e+06	8.0755e-08	59.625
5.9431e+06	7.9217e-08	59.431
6.1645e+06	8.3212e-08	61.645
5.6355e+06	1.1922e-07	56.355
6.0627e+06	7.9778e-08	60.627
6.2851e+06	1.2316e-07	62.851
5.7802e+06	1.1234e-07	57.802
5.6724e+06	9.4019e-08	56.724
5.6346e+06	8.3959e-08	56.346
6.0021e+06	9.8727e-08	60.021
5.9992e+06	6.3621e-08	59.992
6.1163e+06	6.2843e-08	61.163
5.9889e+06	1.1202e-07	59.889
5.8052e+06	9.2555e-08	58.052
5.6746e+06	9.4337e-08	56.746
6.1968e+06	1.1084e-07	61.968
5.9234e+06	9.4488e-08	59.234
5.9534e+06	9.552e-08	59.534
6.3513e+06	8.7044e-08	63.513
6.2049e+06	7.9968e-08	62.049
6.1073e+06	6.8409e-08	61.073
5.971e+06	8.4618e-08	59.71
5.8945e+06	1.0857e-07	58.945
5.684e+06	8.9764e-08	56.84
6.3379e+06	1.0228e-07	63.379
5.9115e+06	7.4355e-08	59.115
5.6439e+06	7.848e-08	56.439
6.187e+06	8.8211e-08	61.87
5.9191e+06	9.4118e-08	59.191
5.938e+06	7.0166e-08	59.38
5.6969e+06	1.1582e-07	56.969
6.0231e+06	1.0975e-07	60.231
5.5275e+06	5.5783e-08	55.275
5.615e+06	7.9668e-08	56.15
6.2317e+06	1.1726e-07	62.317
6.1701e+06	7.9961e-08	61.701
5.9774e+06	9.2485e-08	59.774
5.9498e+06	6.7062e-08	59.498
5.8887e+06	7.0037e-08	58.887
6.1317e+06	7.0494e-08	61.317
6.3618e+06	1.0044e-07	63.618
5.9067e+06	1.259e-07	59.067
5.9856e+06	7.6976e-08	59.856
5.7756e+06	8.9332e-08	57.756
5.9112e+06	9.1795e-08	59.112
6.0105e+06	8.3501e-08	60.105
5.6277e+06	7.3411e-08	56.277
5.9088e+06	8.9059e-08	59.088
5.8828e+06	8.2689e-08	58.828
5.6996e+06	8.2489e-08	56.996
5.4101e+06	7.9769e-08	54.101
5.6778e+06	8.62e-08	56.778
5.7434e+06	7.9942e-08	57.434
6.0894e+06	8.5651e-08	60.894
5.6079e+06	6.8394e-08	56.079
5.8987e+06	8.2298e-08	58.987
5.8219e+06	9.0265e-08	58.219
6.2178e+06	1.0812e-07	62.178
5.6873e+06	6.5604e-08	56.873
5.9227e+06	1.1653e-07	59.227
6.0269e+06	9.6644e-08	60.269
5.9734e+06	8.6691e-08	59.734
5.6921e+06	7.9534e-08	56.921
5.7342e+06	5.2903e-08	57.342
6.0469e+06	1.0923e-07	60.469
6.3174e+06	1.1308e-07	63.174
5.7577e+06	9.5328e-08	57.577
6.0359e+06	5.3007e-08	60.359
5.8004e+06	8.6333e-08	58.004
6.0123e+06	1.1549e-07	60.123
5.7605e+06	8.8817e-08	57.605
6.1519e+06	9.3431e-08	61.519
8.4162e+06	1.5601e-07	84.162
8.4629e+06	1.2186e-07	84.629
7.8077e+06	1.1611e-07	78.077
9.1605e+06	1.1164e-07	91.605
8.8523e+06	1.0572e-07	88.523
8.1854e+06	1.411e-07	81.854
7.7228e+06	1.439e-07	77.228
8.1151e+06	9.9759e-08	81.151
8.3686e+06	1.0775e-07	83.686
8.2533e+06	1.3002e-07	82.533
8.6141e+06	1.7159e-07	86.141
8.6195e+06	1.4327e-07	86.195
8.2734e+06	8.6724e-08	82.734
8.4418e+06	1.4287e-07	84.418
8.5824e+06	1.6e-07	85.824
8.3298e+06	1.1365e-07	83.298
7.4569e+06	9.3061e-08	74.569
8.5932e+06	1.379e-07	85.932
8.4713e+06	1.5271e-07	84.713
9.0187e+06	1.3046e-07	90.187
8.0937e+06	1.3613e-07	80.937
8.5144e+06	1.1321e-07	85.144
8.5574e+06	1.1717e-07	85.574
8.7142e+06	8.9163e-08	87.142
8.3061e+06	1.3817e-07	83.061
8.1643e+06	9.7869e-08	81.643
8.6069e+06	1.1412e-07	86.069
8.4136e+06	1.2063e-07	84.136
8.1483e+06	1.0958e-07	81.483
8.0157e+06	1.6333e-07	80.157
8.2391e+06	1.332e-07	82.391
7.8623e+06	1.2436e-07	78.623
8.7866e+06	1.062e-07	87.866
7.5322e+06	1.0993e-07	75.322
8.287e+06	1.2836e-07	82.87
8.3506e+06	9.5818e-08	83.506
8.0301e+06	1.0616e-07	80.301
7.8258e+06	1.4975e-07	78.258
8.2187e+06	1.0522e-07	82.187
8.6546e+06	1.246e-07	86.546
8.0338e+06	1.0656e-07	80.338
8.2239e+06	1.7108e-07	82.239
8.6646e+06	1.3788e-07	86.646
8.5953e+06	1.1551e-07	85.953
8.1176e+06	1.3498e-07	81.176
8.6516e+06	9.9817e-08	86.516
8.356e+06	1.2586e-07	83.56
8.2213e+06	1.2003e-07	82.213
8.4408e+06	1.2325e-07	84.408
8.6644e+06	1.2975e-07	86.644
8.667e+06	1.2128e-07	86.67
8.5264e+06	1.0691e-07	85.264
8.2787e+06	1.2017e-07	82.787
8.5377e+06	1.1448e-07	85.377
8.4191e+06	1.2907e-07	84.191
8.727e+06	1.1704e-07	87.27
8.1657e+06	1.2707e-07	81.657
8.3126e+06	1.2617e-07	83.126
7.9241e+06	1.0344e-07	79.241
8.707e+06	1.0745e-07	87.07
8.1061e+06	1.3038e-07	81.061
8.4402e+06	1.4191e-07	84.402
8.7064e+06	1.4802e-07	87.064
8.1703e+06	1.272e-07	81.703
8.0084e+06	1.2601e-07	80.084
8.7159e+06	9.1046e-08	87.159
8.5888e+06	1.4263e-07	85.888
7.9747e+06	1.3704e-07	79.747
8.4567e+06	1.4413e-07	84.567
7.9158e+06	1.5116e-07	79.158
8.5429e+06	1.2381e-07	85.429
8.754e+06	1.8572e-07	87.54
7.9838e+06	8.5324e-08	79.838
8.4036e+06	1.547e-07	84.036
8.0257e+06	1.4102e-07	80.257
9.0715e+06	1.8531e-07	90.715
8.7283e+06	1.331e-07	87.283
8.027e+06	1.4402e-07	80.27
8.4133e+06	1.3379e-07	84.133
8.0416e+06	1.5129e-07	80.416
8.3566e+06	1.2317e-07	83.566
8.3643e+06	8.6465e-08	83.643
8.447e+06	1.6187e-07	84.47
8.598e+06	8.5755e-08	85.98
8.5663e+06	9.177e-08	85.663
8.7297e+06	1.3002e-07	87.297
7.8832e+06	1.164e-07	78.832
8.4391e+06	1.0109e-07	84.391
8.3985e+06	1.12e-07	83.985
8.4963e+06	1.5149e-07	84.963
8.6193e+06	1.3445e-07	86.193
8.0501e+06	1.7157e-07	80.501
8.2281e+06	1.0278e-07	82.281
8.0408e+06	9.2891e-08	80.408
8.1705e+06	1.2916e-07	81.705
8.6528e+06	1.2655e-07	86.528
8.0139e+06	1.0165e-07	80.139
8.3158e+06	1.2166e-07	83.158
8.4189e+06	1.3849e-07	84.189
8.1265e+06	1.6592e-07	81.265
1.2394e+07	1.0978e-07	123.94
1.2263e+07	8.6865e-08	122.63
1.2109e+07	1.0276e-07	121.09
1.1866e+07	1.0305e-07	118.66
1.1228e+07	6.6949e-08	112.28
1.2188e+07	1.0953e-07	121.88
1.1712e+07	1.1134e-07	117.12
1.215e+07	8.8744e-08	121.5
1.1866e+07	7.3386e-08	118.66
1.1924e+07	6.5874e-08	119.24
1.2134e+07	1.0969e-07	121.34
1.1501e+07	9.5777e-08	115.01
1.2604e+07	1.0969e-07	126.04
1.2184e+07	7.164e-08	121.84
1.2e+07	9.1014e-08	120
1.217e+07	1.0891e-07	121.7
1.2394e+07	1.2502e-07	123.94
1.2296e+07	8.9274e-08	122.96
1.2203e+07	1.1428e-07	122.03
1.1356e+07	9.9535e-08	113.56
1.1573e+07	1.0661e-07	115.73
1.2064e+07	1.0471e-07	120.64
1.1583e+07	1.0389e-07	115.83
1.1301e+07	1.1103e-07	113.01
1.1926e+07	1.3524e-07	119.26
1.1406e+07	9.3058e-08	114.06
1.1952e+07	8.8422e-08	119.52
1.2163e+07	9.7856e-08	121.63
1.1994e+07	1.108e-07	119.94
1.1815e+07	9.2654e-08	118.15
1.2401e+07	1.1649e-07	124.01
1.1735e+07	8.6762e-08	117.35
1.2303e+07	8.5031e-08	123.03
1.1148e+07	1.2683e-07	111.48
1.1814e+07	8.1355e-08	118.14
1.1341e+07	1.2692e-07	113.41
1.1652e+07	9.4595e-08	116.52
1.1567e+07	1.1481e-07	115.67
1.1859e+07	8.0766e-08	118.59
1.1838e+07	9.4083e-08	118.38
1.1655e+07	8.24e-08	116.55
1.1319e+07	7.5489e-08	113.19
1.1755e+07	8.1441e-08	117.55
1.2026e+07	1.2169e-07	120.26
1.176e+07	6.7685e-08	117.6
1.1366e+07	1.0553e-07	113.66
1.1963e+07	1.1995e-07	119.63
1.2629e+07	1.3016e-07	126.29
1.275e+07	1.047e-07	127.5
1.207e+07	8.3332e-08	120.7
1.1845e+07	1.1235e-07	118.45
1.1419e+07	1.0969e-07	114.19
1.1995e+07	9.4215e-08	119.95
1.1896e+07	9.7645e-08	118.96
1.1485e+07	8.3236e-08	114.85
1.2003e+07	1.0835e-07	120.03
1.1909e+07	7.5586e-08	119.09
1.1876e+07	8.0354e-08	118.76
1.125e+07	1.0362e-07	112.5
1.0955e+07	9.7826e-08	109.55
1.2378e+07	7.2102e-08	123.78
1.15e+07	9.7046e-08	115
1.224e+07	7.4226e-08	122.4
1.12e+07	8.9306e-08	112
1.116e+07	9.7648e-08	111.6
1.2059e+07	8.4371e-08	120.59
1.1684e+07	7.263e-08	116.84
1.1363e+07	9.4386e-08	113.63
1.0905e+07	1.076e-07	109.05
1.1592e+07	8.1996e-08	115.92
1.1667e+07	9.0522e-08	116.67
1.2314e+07	9.1898e-08	123.14
1.1463e+07	7.5436e-08	114.63
1.142e+07	1.0168e-07	114.2
1.1097e+07	8.1479e-08	110.97
1.1791e+07	1.0447e-07	117.91
1.2399e+07	1.0438e-07	123.99
1.1466e+07	1.0788e-07	114.66
1.2338e+07	9.0587e-08	123.38
1.197e+07	9.2653e-08	119.7
1.1949e+07	9.3489e-08	119.49
1.1968e+07	8.9699e-08	119.68
1.1339e+07	9.4453e-08	113.39
1.1573e+07	9.8726e-08	115.73
1.2721e+07	1.1744e-07	127.21
1.0911e+07	1.0616e-07	109.11
1.1604e+07	1.0425e-07	116.04
1.1684e+07	1.0141e-07	116.84
1.1401e+07	9.1504e-08	114.01
1.2e+07	7.2805e-08	120
1.1392e+07	1.0937e-07	113.92
1.2535e+07	1.15e-07	125.35
1.1592e+07	1.1119e-07	115.92
1.1872e+07	8.8229e-08	118.72
1.1241e+07	4.5853e-08	112.41
1.211e+07	1.1745e-07	121.1
1.1515e+07	8.9367e-08	115.15
1.1878e+07	1.0171e-07	118.78
1.0888e+07	9.8017e-08	108.88
1.204e+07	5.9211e-08	120.4
1.8387e+07	1.3341e-07	183.87
1.7538e+07	1.551e-07	175.38
1.7355e+07	1.349e-07	173.55
1.6761e+07	1.3756e-07	167.61
1.5995e+07	1.0944e-07	159.95
1.5322e+07	9.4404e-08	153.22
1.7605e+07	1.5792e-07	176.05
1.6971e+07	1.2539e-07	169.71
1.7561e+07	1.113e-07	175.61
1.8061e+07	1.9228e-07	180.61
1.6591e+07	1.3148e-07	165.91
1.6825e+07	1.3301e-07	168.25
1.7593e+07	1.1862e-07	175.93
1.6681e+07	1.3391e-07	166.81
1.7019e+07	1.5946e-07	170.19
1.6832e+07	1.761e-07	168.32
1.6544e+07	1.1025e-07	165.44
1.7159e+07	1.8627e-07	171.59
1.6131e+07	1.5406e-07	161.31
1.6605e+07	7.9913e-08	166.05
1.707e+07	1.3468e-07	170.7
1.5415e+07	9.8437e-08	154.15
1.6219e+07	1.0271e-07	162.19
1.6347e+07	1.1591e-07	163.47
1.6775e+07	1.3572e-07	167.75
1.6363e+07	9.0394e-08	163.63
1.5821e+07	1.647e-07	158.21
1.6959e+07	1.5109e-07	169.59
1.6404e+07	1.3184e-07	164.04
1.6486e+07	1.419e-07	164.86
1.6066e+07	7.1045e-08	160.66
1.6642e+07	1.4768e-07	166.42
1.6346e+07	1.3136e-07	163.46
1.562e+07	1.3179e-07	156.2
1.6646e+07	9.9529e-08	166.46
1.699e+07	1.017e-07	169.9
1.7661e+07	1.5522e-07	176.61
1.6568e+07	1.2983e-07	165.68
1.572e+07	1.6884e-07	157.2
1.5835e+07	1.5211e-07	158.35
1.6788e+07	1.1924e-07	167.88
1.6543e+07	1.1036e-07	165.43
1.714e+07	8.4634e-08	171.4
1.6919e+07	1.2417e-07	169.19
1.6044e+07	1.666e-07	160.44
1.5368e+07	1.7583e-07	153.68
1.5634e+07	1.8081e-07	156.34
1.5933e+07	9.0483e-08	159.33
1.6157e+07	9.6095e-08	161.57
1.7455e+07	1.5709e-07	174.55
1.6381e+07	1.4153e-07	163.81
1.7612e+07	1.3177e-07	176.12
1.6395e+07	1.3222e-07	163.95
1.6267e+07	1.1074e-07	162.67
1.7536e+07	1.2104e-07	175.36
1.6474e+07	1.1709e-07	164.74
1.6279e+07	1.4604e-07	162.79
1.6257e+07	1.071e-07	162.57
1.562e+07	1.2027e-07	156.2
1.7336e+07	1.8506e-07	173.36
1.6379e+07	1.004e-07	163.79
1.6327e+07	1.3915e-07	163.27
1.6197e+07	1.5164e-07	161.97
1.6351e+07	1.0253e-07	163.51
1.6059e+07	7.7354e-08	160.59
1.6873e+07	1.3344e-07	168.73
1.6492e+07	1.5733e-07	164.92
1.708e+07	1.3389e-07	170.8
1.6307e+07	1.1181e-07	163.07
1.6667e+07	9.8421e-08	166.67
1.6796e+07	1.1459e-07	167.96
1.6917e+07	1.195e-07	169.17
1.6628e+07	8.9038e-08	166.28
1.7968e+07	9.8479e-08	179.68
1.7225e+07	1.1544e-07	172.25
1.7336e+07	1.839e-07	173.36
1.6581e+07	1.3354e-07	165.81
1.7709e+07	1.6712e-07	177.09
1.5663e+07	1.2295e-07	156.63
1.5979e+07	1.128e-07	159.79
1.5958e+07	1.2039e-07	159.58
1.8152e+07	1.2604e-07	181.52
1.6756e+07	1.6285e-07	167.56
1.6393e+07	1.3932e-07	163.93
1.6503e+07	9.7953e-08	165.03
1.5974e+07	1.104e-07	159.74
1.6555e+07	1.1895e-07	165.55
1.6684e+07	1.3962e-07	166.84
1.6622e+07	1.1155e-07	166.22
1.5859e+07	1.4122e-07	158.59
1.6008e+07	1.1939e-07	160.08
1.6289e+07	9.0283e-08	162.89
1.6965e+07	1.577e-07	169.65
1.6011e+07	1.0386e-07	160.11
1.651e+07	9.2357e-08	165.1
1.7836e+07	1.3932e-07	178.36
1.6162e+07	1.0658e-07	161.62
1.6449e+07	1.4065e-07	164.49
1.6747e+07	1.7258e-07	167.47
1.7195e+07	1.4072e-07	171.95
2.2084e+07	1.0243e-07	220.84
2.1928e+07	8.1093e-08	219.28
2.2979e+07	1.0815e-07	229.79
2.1863e+07	1.0533e-07	218.63
2.5436e+07	1.0215e-07	254.36
2.3851e+07	9.7811e-08	238.51
2.1968e+07	1.1394e-07	219.68
2.3788e+07	1.1369e-07	237.88
2.2604e+07	9.4785e-08	226.04
2.4426e+07	1.3767e-07	244.26
2.644e+07	9.8127e-08	264.4
2.2135e+07	8.9744e-08	221.35
2.3688e+07	1.017e-07	236.88
2.3423e+07	9.9371e-08	234.23
2.3717e+07	9.9253e-08	237.17
2.4596e+07	1.0594e-07	245.96
2.4077e+07	9.3274e-08	240.77
2.3464e+07	1.367e-07	234.64
2.4715e+07	8.8572e-08	247.15
2.4633e+07	9.3862e-08	246.33
2.2023e+07	7.6687e-08	220.23
2.4851e+07	9.8443e-08	248.51
2.3113e+07	8.4547e-08	231.13
2.4769e+07	9.0029e-08	247.69
2.3865e+07	1.0706e-07	238.65
2.4885e+07	1.1173e-07	248.85
2.2474e+07	1.0066e-07	224.74
2.5722e+07	9.7609e-08	257.22
2.3935e+07	7.9292e-08	239.35
2.3525e+07	8.3856e-08	235.25
2.1966e+07	9.415e-08	219.66
2.2702e+07	9.4272e-08	227.02
2.3883e+07	1.15e-07	238.83
2.3044e+07	9.5408e-08	230.44
2.4287e+07	1.5247e-07	242.87
2.4243e+07	9.5594e-08	242.43
2.3699e+07	7.1515e-08	236.99
2.3458e+07	1.0325e-07	234.58
2.3201e+07	9.4356e-08	232.01
2.3905e+07	1.3294e-07	239.05
2.2655e+07	1.1313e-07	226.55
2.4083e+07	6.5001e-08	240.83
2.5128e+07	1.3227e-07	251.28
2.3283e+07	1.4481e-07	232.83
2.5138e+07	1.2257e-07	251.38
2.3297e+07	7.4314e-08	232.97
2.1888e+07	7.2065e-08	218.88
2.3964e+07	1.1168e-07	239.64
2.4096e+07	1.4522e-07	240.96
2.4474e+07	9.3428e-08	244.74
2.4106e+07	8.1292e-08	241.06
2.2877e+07	6.9646e-08	228.77
2.4376e+07	8.6762e-08	243.76
2.4551e+07	8.6213e-08	245.51
2.5886e+07	1.3345e-07	258.86
2.3785e+07	5.1661e-08	237.85
2.333e+07	1.565e-07	233.3
2.2077e+07	8.8813e-08	220.77
2.4797e+07	1.058e-07	247.97
2.3171e+07	1.1165e-07	231.71
2.3994e+07	8.4492e-08	239.94
2.4657e+07	9.5938e-08	246.57
2.5428e+07	1.2404e-07	254.28
2.1896e+07	1.1382e-07	218.96
2.3821e+07	1.1936e-07	238.21
2.1452e+07	9.4606e-08	214.52
2.318e+07	9.723e-08	231.8
2.5069e+07	9.6702e-08	250.69
2.3138e+07	9.3533e-08	231.38
2.3033e+07	1.2555e-07	230.33
2.2268e+07	6.5216e-08	222.68
2.3016e+07	8.1392e-08	230.16
2.429e+07	9.6031e-08	242.9
2.3287e+07	1.1058e-07	232.87
2.3431e+07	1.0856e-07	234.31
2.3568e+07	8.1243e-08	235.68
2.5509e+07	1.1525e-07	255.09
2.5244e+07	1.0215e-07	252.44
2.3863e+07	1.1947e-07	238.63
2.27e+07	8.3137e-08	227
2.2699e+07	1.0336e-07	226.99
2.3706e+07	1.0676e-07	237.06
2.3359e+07	7.6128e-08	233.59
2.452e+07	1.1031e-07	245.2
2.3576e+07	1.1726e-07	235.76
2.3829e+07	1.4109e-07	238.29
2.3999e+07	1.0906e-07	239.99
2.532e+07	1.0474e-07	253.2
2.2849e+07	8.8344e-08	228.49
2.3291e+07	1.0206e-07	232.91
2.591e+07	8.7124e-08	259.1
2.3931e+07	1.0961e-07	239.31
2.371e+07	1.0709e-07	237.1
2.4504e+07	9.2569e-08	245.04
2.385e+07	1.4389e-07	238.5
2.4338e+07	1.3847e-07	243.38
2.4111e+07	1.2264e-07	241.11
2.292e+07	9.8075e-08	229.2
2.4497e+07	1.5532e-07	244.97
2.3857e+07	1.212e-07	238.57
3.2927e+07	1.071e-07	329.27
3.1773e+07	7.3377e-08	317.73
3.2739e+07	1.1107e-07	327.39
3.3836e+07	1.7084e-07	338.36
3.0534e+07	1.4136e-07	305.34
3.2374e+07	1.6815e-07	323.74
3.3453e+07	1.4256e-07	334.53
3.3244e+07	1.1935e-07	332.44
3.3943e+07	1.2676e-07	339.43
3.4446e+07	1.5347e-07	344.46
3.3531e+07	1.3454e-07	335.31
3.3485e+07	1.1996e-07	334.85
3.462e+07	1.4654e-07	346.2
3.4336e+07	1.5706e-07	343.36
3.3421e+07	1.3136e-07	334.21
3.5593e+07	1.108e-07	355.93
3.3949e+07	1.6208e-07	339.49
3.3091e+07	2.0556e-07	330.91
3.3313e+07	1.1827e-07	333.13
3.4765e+07	1.8927e-07	347.65
3.1194e+07	1.2059e-07	311.94
3.3644e+07	1.6907e-07	336.44
3.2961e+07	1.1145e-07	329.61
3.3395e+07	1.5697e-07	333.95
3.3385e+07	1.4925e-07	333.85
3.2858e+07	1.7606e-07	328.58
3.4628e+07	1.2623e-07	346.28
3.4465e+07	1.468e-07	344.65
3.3293e+07	1.196e-07	332.93
3.4777e+07	1.1315e-07	347.77
3.2059e+07	1.072e-07	320.59
3.4931e+07	1.3087e-07	349.31
3.5295e+07	1.9373e-07	352.95
3.409e+07	1.4051e-07	340.9
3.3186e+07	1.3932e-07	331.86
3.3651e+07	9.5371e-08	336.51
3.4607e+07	1.3645e-07	346.07
3.4553e+07	1.3254e-07	345.53
3.3948e+07	1.3825e-07	339.48
3.4188e+07	1.119e-07	341.88
3.1775e+07	1.2722e-07	317.75
3.1228e+07	1.1219e-07	312.28
3.4871e+07	1.4129e-07	348.71
3.4731e+07	1.4034e-07	347.31
3.554e+07	1.1523e-07	355.4
3.3391e+07	1.1433e-07	333.91
3.1394e+07	1.1707e-07	313.94
3.5735e+07	1.3186e-07	357.35
3.4579e+07	1.3177e-07	345.79
3.4908e+07	1.2799e-07	349.08
3.1607e+07	1.2613e-07	316.07
3.2353e+07	1.0977e-07	323.53
3.4568e+07	1.3409e-07	345.68
3.324e+07	1.6667e-07	332.4
3.5774e+07	1.4591e-07	357.74
3.2762e+07	1.0019e-07	327.62
3.3614e+07	1.5967e-07	336.14
3.4359e+07	1.2185e-07	343.59
3.213e+07	1.302e-07	321.3
3.3858e+07	1.5054e-07	338.58
3.443e+07	1.2293e-07	344.3
3.3642e+07	1.5637e-07	336.42
3.1593e+07	1.0276e-07	315.93
3.217e+07	1.1566e-07	321.7
3.399e+07	1.64e-07	339.9
3.5248e+07	1.7252e-07	352.48
3.4442e+07	1.419e-07	344.42
3.3053e+07	1.8781e-07	330.53
3.2279e+07	1.3563e-07	322.79
3.1503e+07	1.1882e-07	315.03
3.0851e+07	1.2273e-07	308.51
3.3484e+07	1.1202e-07	334.84
3.4708e+07	1.2372e-07	347.08
3.3523e+07	2.3772e-07	335.23
3.498e+07	1.6239e-07	349.8
3.029e+07	9.9422e-08	302.9
3.1786e+07	1.5912e-07	317.86
3.4723e+07	1.3592e-07	347.23
3.4203e+07	1.4436e-07	342.03
3.4923e+07	1.6752e-07	349.23
3.3381e+07	1.53e-07	333.81
3.3261e+07	1.1477e-07	332.61
3.3641e+07	9.143e-08	336.41
3.3953e+07	1.5667e-07	339.53
3.4353e+07	1.3597e-07	343.53
3.4634e+07	1.439e-07	346.34
3.3401e+07	1.2161e-07	334.01
3.3694e+07	1.1526e-07	336.94
3.6048e+07	1.5094e-07	360.48
3.404e+07	1.5417e-07	340.4
3.3368e+07	7.9508e-08	333.68
3.2863e+07	1.6614e-07	328.63
3.2693e+07	8.5018e-08	326.93
3.4291e+07	1.7146e-07	342.91
3.312e+07	1.2343e-07	331.2
3.402e+07	1.5906e-07	340.2
3.1222e+07	1.6393e-07	312.22
3.3754e+07	1.2318e-07	337.54
3.3299e+07	1.3024e-07	332.99
3.4821e+07	1.0328e-07	348.21
4.6885e+07	1.0874e-07	468.85
4.8023e+07	8.8572e-08	480.23
4.774e+07	9.8027e-08	477.4
4.9813e+07	1.1347e-07	498.13
4.5354e+07	1.1733e-07	453.54
4.6127e+07	1.3438e-07	461.27
4.7816e+07	1.1375e-07	478.16
4.78e+07	9.3649e-08	478
4.9213e+07	9.7203e-08	492.13
4.7137e+07	1.1184e-07	471.37
4.6022e+07	1.0189e-07	460.22
4.7682e+07	1.0075e-07	476.82
5.0609e+07	1.1174e-07	506.09
4.7892e+07	7.5565e-08	478.92
4.8775e+07	1.7171e-07	487.75
4.8884e+07	7.8776e-08	488.84
4.7301e+07	1.1468e-07	473.01
4.7273e+07	7.4914e-08	472.73
4.9877e+07	1.2084e-07	498.77
4.7079e+07	1.0378e-07	470.79
4.9323e+07	1.2217e-07	493.23
4.7966e+07	1.301e-07	479.66
4.8482e+07	1.4869e-07	484.82
4.6788e+07	9.6872e-08	467.88
5.1188e+07	1.0499e-07	511.88
4.8516e+07	1.0331e-07	485.16
4.5831e+07	1.2871e-07	458.31
4.8529e+07	8.2256e-08	485.29
4.6969e+07	1.0639e-07	469.69
4.8557e+07	1.2406e-07	485.57
4.6236e+07	8.1093e-08	462.36
4.8843e+07	1.3533e-07	488.43
4.8062e+07	1.2322e-07	480.62
4.8652e+07	1.2761e-07	486.52
4.8228e+07	8.8334e-08	482.28
4.6574e+07	1.2091e-07	465.74
4.6606e+07	1.2591e-07	466.06
4.6336e+07	1.1067e-07	463.36
4.4727e+07	8.1313e-08	447.27
4.8788e+07	1.3896e-07	487.88
4.5415e+07	1.1081e-07	454.15
4.9169e+07	1.3785e-07	491.69
4.9433e+07	1.1963e-07	494.33
4.5839e+07	1.1455e-07	458.39
4.703e+07	8.8992e-08	470.3
4.8007e+07	1.1468e-07	480.07
4.953e+07	9.493e-08	495.3
4.6795e+07	1.0161e-07	467.95
4.7991e+07	1.1459e-07	479.91
4.5309e+07	1.152e-07	453.09
4.876e+07	1.0719e-07	487.6
4.5482e+07	7.2451e-08	454.82
4.7896e+07	1.2277e-07	478.96
4.7363e+07	1.3707e-07	473.63
4.6541e+07	1.0494e-07	465.41
4.631e+07	9.074e-08	463.1
5.0909e+07	7.9627e-08	509.09
4.783e+07	1.1361e-07	478.3
5.0734e+07	1.2664e-07	507.34
4.5887e+07	1.0357e-07	458.87
4.7058e+07	1.2302e-07	470.58
4.6629e+07	7.3793e-08	466.29
4.8546e+07	8.1475e-08	485.46
4.5787e+07	1.2667e-07	457.87
4.8295e+07	6.9241e-08	482.95
4.394e+07	9.4623e-08	439.4
4.7731e+07	8.5712e-08	477.31
4.3787e+07	1.0812e-07	437.87
4.7746e+07	7.8657e-08	477.46
4.7361e+07	1.3341e-07	473.61
4.6283e+07	9.1032e-08	462.83
4.87e+07	9.6912e-08	487
4.7486e+07	9.8939e-08	474.86
4.8037e+07	6.3151e-08	480.37
5.0636e+07	1.3397e-07	506.36
4.6836e+07	9.4366e-08	468.36
4.7215e+07	1.0318e-07	472.15
4.8342e+07	9.2481e-08	483.42
4.8027e+07	1.1411e-07	480.27
4.8385e+07	9.6737e-08	483.85
4.9293e+07	1.0349e-07	492.93
4.9963e+07	1.3714e-07	499.63
4.7903e+07	1.0155e-07	479.03
4.6138e+07	6.3664e-08	461.38
5.0013e+07	1.2674e-07	500.13
4.9211e+07	9.1392e-08	492.11
4.8984e+07	1.0378e-07	489.84
4.7031e+07	1.0807e-07	470.31
4.5299e+07	8.9671e-08	452.99
4.6346e+07	7.6626e-08	463.46
4.7807e+07	1.1084e-07	478.07
4.9441e+07	8.3654e-08	494.41
4.8402e+07	1.1168e-07	484.02
4.7108e+07	9.5387e-08	471.08
5.1127e+07	1.0963e-07	511.27
4.5503e+07	1.3807e-07	455.03
4.7534e+07	6.2683e-08	475.34
4.6569e+07	8.5602e-08	465.69
4.6214e+07	1.2816e-07	462.14
4.8193e+07	9.2387e-08	481.93
6.7485e+07	1.6572e-07	674.85
7.0222e+07	1.8712e-07	702.22
6.5529e+07	1.2614e-07	655.29
6.6901e+07	1.329e-07	669.01
6.4329e+07	1.6555e-07	643.29
6.6012e+07	1.4977e-07	660.12
6.6434e+07	1.4563e-07	664.34
7.0814e+07	1.4852e-07	708.14
6.7201e+07	1.1977e-07	672.01
7.0896e+07	1.3812e-07	708.96
6.5063e+07	1.7862e-07	650.63
7.2565e+07	8.5478e-08	725.65
6.7581e+07	1.379e-07	675.81
6.2982e+07	5.2027e-08	629.82
6.7892e+07	1.8099e-07	678.92
6.5842e+07	1.6614e-07	658.42
6.5221e+07	1.2109e-07	652.21
7.3588e+07	1.0981e-07	735.88
6.8565e+07	1.4696e-07	685.65
6.6759e+07	1.3986e-07	667.59
7.1012e+07	1.7052e-07	710.12
6.5523e+07	1.5142e-07	655.23
6.6281e+07	1.3741e-07	662.81
6.5442e+07	1.6074e-07	654.42
6.3387e+07	1.5499e-07	633.87
6.2773e+07	1.7906e-07	627.73
6.4872e+07	1.1473e-07	648.72
6.6948e+07	1.209e-07	669.48
7.1587e+07	1.7732e-07	715.87
6.9109e+07	1.0403e-07	691.09
6.935e+07	1.4258e-07	693.5
6.8347e+07	1.2904e-07	683.47
6.3287e+07	1.1022e-07	632.87
6.8939e+07	1.3905e-07	689.39
6.6259e+07	1.0324e-07	662.59
6.9238e+07	1.2127e-07	692.38
6.8032e+07	1.0358e-07	680.32
6.7764e+07	1.3952e-07	677.64
6.7141e+07	1.2128e-07	671.41
6.8746e+07	1.2013e-07	687.46
6.7684e+07	1.2536e-07	676.84
6.8758e+07	1.4165e-07	687.58
6.4045e+07	9.3268e-08	640.45
6.8862e+07	1.1077e-07	688.62
6.486e+07	1.1944e-07	648.6
6.7953e+07	1.5904e-07	679.53
6.6043e+07	1.7418e-07	660.43
6.8284e+07	1.3713e-07	682.84
6.474e+07	1.6717e-07	647.4
6.4337e+07	1.5542e-07	643.37
6.6261e+07	1.9821e-07	662.61
7.1097e+07	1.0707e-07	710.97
7.0147e+07	1.4745e-07	701.47
6.8267e+07	1.1683e-07	682.67
6.6948e+07	1.3958e-07	669.48
6.2079e+07	1.3689e-07	620.79
6.3184e+07	1.6968e-07	631.84
6.4987e+07	1.5487e-07	649.87
6.9611e+07	1.93e-07	696.11
6.439e+07	1.6924e-07	643.9
6.7559e+07	8.9904e-08	675.59
6.7892e+07	1.3211e-07	678.92
6.7781e+07	1.6112e-07	677.81
6.6585e+07	1.376e-07	665.85
6.4905e+07	1.3456e-07	649.05
6.4569e+07	1.0538e-07	645.69
6.7048e+07	1.8887e-07	670.48
6.6116e+07	1.1606e-07	661.16
6.5619e+07	1.4958e-07	656.19
6.8894e+07	1.8219e-07	688.94
6.6056e+07	1.3123e-07	660.56
6.5473e+07	1.5463e-07	654.73
6.9094e+07	1.55e-07	690.94
6.2386e+07	1.4982e-07	623.86
7.033e+07	2.059e-07	703.3
6.781e+07	1.7103e-07	678.1
6.6556e+07	1.8825e-07	665.56
6.9274e+07	1.4696e-07	692.74
6.7374e+07	1.5841e-07	673.74
6.5906e+07	1.6283e-07	659.06
6.7717e+07	1.3234e-07	677.17
6.8267e+07	1.2739e-07	682.67
6.5249e+07	1.1552e-07	652.49
6.3782e+07	1.321e-07	637.82
6.2396e+07	1.1407e-07	623.96
6.8903e+07	1.9223e-07	689.03
6.7919e+07	1.3137e-07	679.19
6.2257e+07	1.2876e-07	622.57
6.5152e+07	1.5405e-07	651.52
6.7243e+07	1.4199e-07	672.43
6.6554e+07	9.2472e-08	665.54
6.8569e+07	1.8526e-07	685.69
6.4381e+07	1.2653e-07	643.81
6.761e+07	1.7501e-07	676.1
6.69e+07	1.6033e-07	669
6.817e+07	1.6873e-07	681.7
6.3215e+07	1.5224e-07	632.15
6.5949e+07	1.0459e-07	659.49
6.8683e+07	9.2306e-08	686.83
7.0263e+07	9.4516e-08	702.63
8.7746e+07	1.2828e-07	877.46
9.6068e+07	1.4618e-07	960.68
9.2702e+07	1.2772e-07	927.02
9.7082e+07	1.1465e-07	970.82
9.8593e+07	1.2321e-07	985.93
9.4013e+07	1.0726e-07	940.13
9.075e+07	1.2335e-07	907.5
9.0304e+07	9.5719e-08	903.04
9.432e+07	1.1783e-07	943.2
9.9369e+07	1.1901e-07	993.69
9.0399e+07	8.944e-08	903.99
9.2697e+07	9.1643e-08	926.97
9.6777e+07	1.2655e-07	967.77
8.9409e+07	8.9618e-08	894.09
1.0142e+08	1.4222e-07	1014.2
9.9365e+07	1.0266e-07	993.65
9.2227e+07	9.9905e-08	922.27
1.0002e+08	8.2665e-08	1000.2
9.8524e+07	9.4644e-08	985.24
9.2235e+07	1.0819e-07	922.35
9.1281e+07	1.0872e-07	912.81
9.1588e+07	1.1877e-07	915.88
9.5121e+07	1.0908e-07	951.21
9.8066e+07	8.3231e-08	980.66
9.3127e+07	9.1567e-08	931.27
9.0763e+07	1.4884e-07	907.63
9.8858e+07	1.2999e-07	988.58
9.2574e+07	7.0292e-08	925.74
9.5685e+07	1.5328e-07	956.85
9.3592e+07	7.1698e-08	935.92
9.1319e+07	1.2494e-07	913.19
9.4817e+07	7.0488e-08	948.17
9.5165e+07	6.8868e-08	951.65
9.4028e+07	6.1464e-08	940.28
1.0478e+08	1.138e-07	1047.8
9.1427e+07	9.6648e-08	914.27
9.4912e+07	1.0387e-07	949.12
9.3453e+07	1.2414e-07	934.53
9.517e+07	1.3853e-07	951.7
9.5267e+07	8.3666e-08	952.67
9.3612e+07	1.1387e-07	936.12
8.9008e+07	1.0121e-07	890.08
9.5999e+07	1.0755e-07	959.99
9.3189e+07	1.4028e-07	931.89
9.5178e+07	9.8529e-08	951.78
9.6349e+07	1.0092e-07	963.49
9.4168e+07	1.2085e-07	941.68
9.6754e+07	1.1988e-07	967.54
9.2473e+07	1.5258e-07	924.73
9.3332e+07	9.0839e-08	933.32
9.4224e+07	9.0258e-08	942.24
9.4508e+07	1.274e-07	945.08
9.6241e+07	1.0373e-07	962.41
9.7584e+07	7.4691e-08	975.84
9.4703e+07	1.0469e-07	947.03
9.6552e+07	8.722e-08	965.52
9.4399e+07	8.6024e-08	943.99
8.9774e+07	1.0705e-07	897.74
9.6107e+07	1.0463e-07	961.07
9.4539e+07	1.2126e-07	945.39
9.2255e+07	1.0092e-07	922.55
9.5518e+07	1.12e-07	955.18
8.7772e+07	1.1774e-07	877.72
9.3976e+07	1.2858e-07	939.76
8.9436e+07	8.8283e-08	894.36
9.2747e+07	7.1296e-08	927.47
9.8727e+07	1.231e-07	987.27
9.4121e+07	1.1761e-07	941.21
9.6549e+07	1.0865e-07	965.49
9.9044e+07	9.4324e-08	990.44
9.0719e+07	1.0459e-07	907.19
9.497e+07	1.2504e-07	949.7
9.2381e+07	1.1279e-07	923.81
9.1919e+07	1.0955e-07	919.19
9.0167e+07	8.7109e-08	901.67
9.6948e+07	1.2494e-07	969.48
9.7854e+07	1.1434e-07	978.54
9.2757e+07	9.2086e-08	927.57
9.9427e+07	8.7574e-08	994.27
8.6865e+07	1.1865e-07	868.65
8.8947e+07	9.8579e-08	889.47
9.4658e+07	1.284e-07	946.58
1.0349e+08	1.3757e-07	1034.9
9.8067e+07	1.292e-07	980.67
9.4811e+07	7.857e-08	948.11
9.3824e+07	1.4531e-07	938.24
9.5574e+07	1.3203e-07	955.74
9.6808e+07	1.0432e-07	968.08
9.3157e+07	9.6411e-08	931.57
9.6519e+07	1.3821e-07	965.19
8.974e+07	1.1446e-07	897.4
8.8286e+07	1.0307e-07	882.86
8.8353e+07	9.6357e-08	883.53
9.9909e+07	1.1582e-07	999.09
9.7401e+07	1.4793e-07	974.01
8.6599e+07	1.1841e-07	865.99
9.3984e+07	8.5473e-08	939.84
8.9426e+07	1.1126e-07	894.26
9.1488e+07	1.3469e-07	914.88
9.1842e+07	9.8088e-08	918.42
1.3863e+08	1.0694e-07	1386.3
1.229e+08	1.378e-07	1229
1.2973e+08	9.6334e-08	1297.3
1.3592e+08	1.5915e-07	1359.2
1.3199e+08	9.3697e-08	1319.9
1.3047e+08	1.772e-07	1304.7
1.3621e+08	1.4145e-07	1362.1
1.3298e+08	1.0075e-07	1329.8
1.3673e+08	2.1503e-07	1367.3
1.3022e+08	1.4325e-07	1302.2
1.3835e+08	8.211e-08	1383.5
1.3051e+08	1.4157e-07	1305.1
1.4262e+08	8.4283e-08	1426.2
1.348e+08	1.7496e-07	1348
1.3529e+08	1.718e-07	1352.9
1.4704e+08	8.8453e-08	1470.4
1.4048e+08	9.1365e-08	1404.8
1.2864e+08	1.4161e-07	1286.4
1.2616e+08	1.3145e-07	1261.6
1.3594e+08	9.5474e-08	1359.4
1.441e+08	8.8746e-08	1441
1.3038e+08	1.1349e-07	1303.8
1.3201e+08	1.6722e-07	1320.1
1.2796e+08	1.554e-07	1279.6
1.3867e+08	6.0622e-08	1386.7
1.2992e+08	1.14e-07	1299.2
1.426e+08	8.5667e-08	1426
1.4089e+08	8.0267e-08	1408.9
1.3945e+08	1.0731e-07	1394.5
1.3519e+08	1.797e-07	1351.9
1.2852e+08	1.6889e-07	1285.2
1.3208e+08	1.1854e-07	1320.8
1.322e+08	1.5124e-07	1322
1.3535e+08	1.5396e-07	1353.5
1.3747e+08	1.4817e-07	1374.7
1.4012e+08	1.1398e-07	1401.2
1.3329e+08	1.3207e-07	1332.9
1.3697e+08	1.7629e-07	1369.7
1.3052e+08	1.7008e-07	1305.2
1.2435e+08	1.5244e-07	1243.5
1.3572e+08	1.6515e-07	1357.2
1.2743e+08	1.8224e-07	1274.3
1.2895e+08	1.1783e-07	1289.5
1.2769e+08	1.3939e-07	1276.9
1.3023e+08	1.0597e-07	1302.3
1.2757e+08	1.3953e-07	1275.7
1.2615e+08	1.2105e-07	1261.5
1.4083e+08	8.2811e-08	1408.3
1.3144e+08	1.2112e-07	1314.4
1.2893e+08	1.0855e-07	1289.3
1.3603e+08	1.7441e-07	1360.3
1.2864e+08	1.5128e-07	1286.4
1.3152e+08	1.5589e-07	1315.2
1.2834e+08	1.498e-07	1283.4
1.2405e+08	1.3241e-07	1240.5
1.3394e+08	1.4197e-07	1339.4
1.2525e+08	1.5182e-07	1252.5
1.4001e+08	5.9598e-08	1400.1
1.306e+08	1.3612e-07	1306
1.2462e+08	1.2749e-07	1246.2
1.3038e+08	1.631e-07	1303.8
1.3666e+08	1.3322e-07	1366.6
1.366e+08	1.7326e-07	1366
1.3274e+08	1.5064e-07	1327.4
1.3846e+08	1.0333e-07	1384.6
1.4573e+08	8.6491e-08	1457.3
1.3749e+08	1.4009e-07	1374.9
1.4248e+08	1.2626e-07	1424.8
1.3932e+08	8.9031e-08	1393.2
1.3014e+08	1.08e-07	1301.4
1.3501e+08	1.114e-07	1350.1
1.3604e+08	1.4792e-07	1360.4
1.3466e+08	1.1986e-07	1346.6
1.308e+08	1.7469e-07	1308
1.2859e+08	1.365e-07	1285.9
1.3576e+08	1.9866e-07	1357.6
1.2553e+08	1.2144e-07	1255.3
1.47e+08	1.1214e-07	1470
1.3756e+08	2.1274e-07	1375.6
1.3672e+08	1.306e-07	1367.2
1.3125e+08	1.4859e-07	1312.5
1.2501e+08	1.6111e-07	1250.1
1.3585e+08	1.2727e-07	1358.5
1.3359e+08	1.0495e-07	1335.9
1.4067e+08	7.4071e-08	1406.7
1.3452e+08	1.8328e-07	1345.2
1.3803e+08	9.8877e-08	1380.3
1.2687e+08	1.1137e-07	1268.7
1.3364e+08	1.4307e-07	1336.4
1.2575e+08	1.0561e-07	1257.5
1.3097e+08	1.1741e-07	1309.7
1.3982e+08	6.9673e-08	1398.2
1.3654e+08	1.552e-07	1365.4
1.3131e+08	1.0604e-07	1313.1
1.3932e+08	8.1877e-08	1393.2
1.2712e+08	1.5543e-07	1271.2
1.309e+08	1.8885e-07	1309
1.2935e+08	1.2505e-07	1293.5
1.3656e+08	1.227e-07	1365.6
1.3981e+08	1.0448e-07	1398.1
1.87e+08	1.2641e-07	1870
2.0461e+08	9.149e-08	2046.1
1.9455e+08	1.0613e-07	1945.5
1.8537e+08	1.213e-07	1853.7
1.9511e+08	1.772e-07	1951.1
1.9638e+08	1.0392e-07	1963.8
1.8459e+08	1.0203e-07	1845.9
1.9763e+08	1.2602e-07	1976.3
1.9489e+08	1.0603e-07	1948.9
1.9182e+08	1.113e-07	1918.2
1.8497e+08	9.0287e-08	1849.7
1.9155e+08	1.2351e-07	1915.5
1.7784e+08	1.156e-07	1778.4
1.8041e+08	1.1069e-07	1804.1
1.9108e+08	1.5545e-07	1910.8
1.8627e+08	1.3557e-07	1862.7
1.8255e+08	1.0371e-07	1825.5
1.9203e+08	1.1295e-07	1920.3
1.9072e+08	1.0413e-07	1907.2
1.9077e+08	1.0883e-07	1907.7
1.9298e+08	1.179e-07	1929.8
1.8809e+08	1.0948e-07	1880.9
1.9621e+08	1.2483e-07	1962.1
1.9009e+08	9.0414e-08	1900.9
1.9268e+08	1.1193e-07	1926.8
1.9068e+08	1.2589e-07	1906.8
1.8006e+08	8.3841e-08	1800.6
1.7898e+08	8.1527e-08	1789.8
1.8706e+08	1.1627e-07	1870.6
1.9249e+08	9.6707e-08	1924.9
1.9349e+08	1.0082e-07	1934.9
1.8687e+08	1.2114e-07	1868.7
1.8882e+08	1.2998e-07	1888.2
1.8138e+08	1.0695e-07	1813.8
1.9584e+08	9.0821e-08	1958.4
1.9419e+08	1.163e-07	1941.9
1.9843e+08	1.0279e-07	1984.3
1.8153e+08	1.1159e-07	1815.3
1.7935e+08	1.0354e-07	1793.5
1.9452e+08	1.085e-07	1945.2
1.8819e+08	1.1535e-07	1881.9
1.9359e+08	1.0128e-07	1935.9
1.9386e+08	9.0305e-08	1938.6
1.987e+08	1.0595e-07	1987
1.7896e+08	1.1053e-07	1789.6
1.9465e+08	1.3206e-07	1946.5
1.8768e+08	1.0111e-07	1876.8
1.7632e+08	1.1871e-07	1763.2
1.8094e+08	1.1038e-07	1809.4
1.9659e+08	7.9455e-08	1965.9
1.8387e+08	8.9197e-08	1838.7
1.8988e+08	1.2721e-07	1898.8
1.9359e+08	7.3072e-08	1935.9
1.8957e+08	1.4388e-07	1895.7
1.8553e+08	1.0535e-07	1855.3
1.8201e+08	8.0961e-08	1820.1
1.8689e+08	1.3571e-07	1868.9
1.9485e+08	9.6704e-08	1948.5
1.8827e+08	1.299e-07	1882.7
1.7835e+08	1.1808e-07	1783.5
1.8644e+08	8.9888e-08	1864.4
1.8217e+08	1.1863e-07	1821.7
1.987e+08	1.3079e-07	1987
1.9506e+08	1.0979e-07	1950.6
1.8521e+08	1.2511e-07	1852.1
1.8464e+08	1.3108e-07	1846.4
1.8374e+08	8.0605e-08	1837.4
1.8596e+08	1.0764e-07	1859.6
1.8228e+08	1.0938e-07	1822.8
1.8255e+08	1.3908e-07	1825.5
1.911e+08	1.5955e-07	1911
1.7996e+08	1.0765e-07	1799.6
1.9404e+08	1.1972e-07	1940.4
1.9334e+08	7.8938e-08	1933.4
1.8496e+08	9.3042e-08	1849.6
1.9174e+08	1.5543e-07	1917.4
1.9442e+08	1.3978e-07	1944.2
1.896e+08	1.1241e-07	1896
1.8516e+08	1.0781e-07	1851.6
1.826e+08	1.264e-07	1826
1.876e+08	1.8189e-07	1876
1.9964e+08	1.4616e-07	1996.4
1.9268e+08	9.8542e-08	1926.8
1.9789e+08	9.6583e-08	1978.9
1.9376e+08	1.3584e-07	1937.6
1.8167e+08	1.0823e-07	1816.7
2.0301e+08	9.8138e-08	2030.1
1.8898e+08	1.5327e-07	1889.8
1.8402e+08	1.209e-07	1840.2
1.8846e+08	1.0905e-07	1884.6
1.978e+08	8.6383e-08	1978
1.8465e+08	1.2775e-07	1846.5
1.77e+08	1.2553e-07	1770
1.7485e+08	8.5776e-08	1748.5
1.8034e+08	1.0232e-07	1803.4
1.9606e+08	1.2771e-07	1960.6
1.8752e+08	1.232e-07	1875.2
2.017e+08	9.5693e-08	2017
2.0035e+08	1.1822e-07	2003.5
1.904e+08	8.1891e-08	1904
2.7228e+08	8.5683e-08	2722.8
2.8042e+08	1.0018e-07	2804.2
2.8508e+08	9.2936e-08	2850.8
2.7235e+08	1.1309e-07	2723.5
2.6631e+08	9.8082e-08	2663.1
2.697e+08	1.0802e-07	2697
2.5435e+08	1.8454e-07	2543.5
2.7176e+08	1.0039e-07	2717.6
2.4676e+08	1.394e-07	2467.6
2.771e+08	1.1462e-07	2771
2.8329e+08	1.2995e-07	2832.9
2.6585e+08	8.631e-08	2658.5
2.7236e+08	6.55e-08	2723.6
2.8126e+08	1.3612e-07	2812.6
2.821e+08	9.8613e-08	2821
2.7632e+08	9.0215e-08	2763.2
2.6787e+08	1.1988e-07	2678.7
2.6662e+08	1.0333e-07	2666.2
2.598e+08	1.2066e-07	2598
2.6193e+08	2.2143e-07	2619.3
2.6098e+08	1.5256e-07	2609.8
2.6319e+08	1.4187e-07	2631.9
2.8032e+08	9.1612e-08	2803.2
2.7282e+08	7.8158e-08	2728.2
2.6866e+08	7.3696e-08	2686.6
2.6014e+08	1.4621e-07	2601.4
2.6558e+08	7.5468e-08	2655.8
2.6813e+08	1.1164e-07	2681.3
2.5358e+08	1.1911e-07	2535.8
2.7334e+08	1.4101e-07	2733.4
2.6811e+08	1.1607e-07	2681.1
2.7563e+08	9.561e-08	2756.3
2.7714e+08	7.7012e-08	2771.4
2.7296e+08	1.0034e-07	2729.6
2.7481e+08	1.0245e-07	2748.1
2.5691e+08	1.1645e-07	2569.1
2.7913e+08	1.1759e-07	2791.3
2.77e+08	1.251e-07	2770
2.8808e+08	1.035e-07	2880.8
2.7215e+08	9.1906e-08	2721.5
2.6875e+08	1.0945e-07	2687.5
2.6833e+08	8.1702e-08	2683.3
2.8702e+08	1.3032e-07	2870.2
2.7875e+08	8.7806e-08	2787.5
2.6464e+08	8.4051e-08	2646.4
2.5912e+08	1.6098e-07	2591.2
2.728e+08	7.8942e-08	2728
2.7154e+08	1.2082e-07	2715.4
2.5396e+08	1.4304e-07	2539.6
2.5352e+08	1.1254e-07	2535.2
2.6182e+08	2.2964e-07	2618.2
2.5697e+08	1.3027e-07	2569.7
2.5027e+08	1.4272e-07	2502.7
2.7287e+08	8.8531e-08	2728.7
2.5086e+08	9.2357e-08	2508.6
2.508e+08	1.5181e-07	2508
2.7084e+08	8.0896e-08	2708.4
2.6746e+08	1.3935e-07	2674.6
2.5771e+08	1.5165e-07	2577.1
2.6509e+08	7.5233e-08	2650.9
2.6492e+08	9.6211e-08	2649.2
2.4942e+08	2.0564e-07	2494.2
2.6839e+08	8.7196e-08	2683.9
2.8543e+08	1.1006e-07	2854.3
2.717e+08	7.7086e-08	2717
2.6425e+08	8.5939e-08	2642.5
2.7039e+08	1.1969e-07	2703.9
2.6032e+08	1.3086e-07	2603.2
2.7726e+08	1.1151e-07	2772.6
2.6394e+08	1.1448e-07	2639.4
2.7118e+08	8.0487e-08	2711.8
2.7236e+08	1.0173e-07	2723.6
2.6529e+08	1.1122e-07	2652.9
2.6802e+08	8.7819e-08	2680.2
2.4737e+08	1.1953e-07	2473.7
2.7838e+08	7.7972e-08	2783.8
2.8056e+08	1.0123e-07	2805.6
2.7168e+08	6.2231e-08	2716.8
2.5078e+08	1.3857e-07	2507.8
2.4437e+08	1.0926e-07	2443.7
2.716e+08	1.146e-07	2716
2.7331e+08	1.1491e-07	2733.1
2.51e+08	1.7254e-07	2510
2.7479e+08	1.0734e-07	2747.9
2.556e+08	1.2165e-07	2556
2.7875e+08	1.1166e-07	2787.5
2.6199e+08	1.2223e-07	2619.9
2.4395e+08	1.698e-07	2439.5
2.532e+08	8.303e-08	2532
2.554e+08	1.1478e-07	2554
2.6955e+08	9.7238e-08	2695.5
2.617e+08	1.5107e-07	2617
2.7789e+08	9.2689e-08	2778.9
2.7316e+08	1.0042e-07	2731.6
2.673e+08	7.8069e-08	2673
2.6424e+08	7.2145e-08	2642.4
2.721e+08	9.7149e-08	2721
2.7355e+08	1.0916e-07	2735.5
2.766e+08	1.0353e-07	2766
2.6056e+08	1.2286e-07	2605.6
3.637e+08	8.443e-08	3637
3.5903e+08	1.1423e-07	3590.3
3.7463e+08	1.313e-07	3746.3
3.7224e+08	1.1205e-07	3722.4
3.7202e+08	9.4335e-08	3720.2
3.5093e+08	1.0945e-07	3509.3
3.8218e+08	1.2316e-07	3821.8
4.066e+08	1.2238e-07	4066
3.8197e+08	1.724e-07	3819.7
3.7098e+08	1.0685e-07	3709.8
3.7396e+08	1.1e-07	3739.6
3.823e+08	1.4328e-07	3823
3.9365e+08	1.2532e-07	3936.5
3.7797e+08	1.4054e-07	3779.7
3.6342e+08	1.1607e-07	3634.2
3.5412e+08	1.0962e-07	3541.2
3.9321e+08	1.4116e-07	3932.1
3.9533e+08	1.1515e-07	3953.3
3.7138e+08	8.2029e-08	3713.8
3.6028e+08	1.4727e-07	3602.8
3.8422e+08	1.171e-07	3842.2
3.9548e+08	1.0465e-07	3954.8
3.7675e+08	1.3174e-07	3767.5
3.7664e+08	1.045e-07	3766.4
4.1397e+08	1.527e-07	4139.7
3.7985e+08	9.9123e-08	3798.5
4.0024e+08	1.2278e-07	4002.4
3.8416e+08	9.8e-08	3841.6
3.8536e+08	1.1079e-07	3853.6
3.8616e+08	1.2231e-07	3861.6
3.7977e+08	1.2263e-07	3797.7
3.7494e+08	1.2557e-07	3749.4
3.6803e+08	1.465e-07	3680.3
3.709e+08	1.1891e-07	3709
3.6233e+08	1.6955e-07	3623.3
3.7027e+08	1.0575e-07	3702.7
3.647e+08	1.4873e-07	3647
3.8776e+08	1.1538e-07	3877.6
3.9029e+08	1.337e-07	3902.9
3.8138e+08	1.116e-07	3813.8
3.8947e+08	1.1365e-07	3894.7
3.5939e+08	1.3673e-07	3593.9
3.6896e+08	1.0548e-07	3689.6
3.7674e+08	1.052e-07	3767.4
3.8718e+08	1.3718e-07	3871.8
3.8866e+08	1.2157e-07	3886.6
3.6619e+08	1.1403e-07	3661.9
3.7616e+08	1.2845e-07	3761.6
3.7631e+08	8.3643e-08	3763.1
3.7373e+08	1.1134e-07	3737.3
3.9213e+08	9.2522e-08	3921.3
3.7585e+08	1.1768e-07	3758.5
3.6417e+08	1.3627e-07	3641.7
3.5684e+08	9.1355e-08	3568.4
3.9102e+08	1.3879e-07	3910.2
3.7259e+08	1.0815e-07	3725.9
3.7761e+08	1.2176e-07	3776.1
3.4538e+08	1.1418e-07	3453.8
3.8517e+08	1.1885e-07	3851.7
3.8138e+08	1.1269e-07	3813.8
3.6471e+08	1.2683e-07	3647.1
3.7742e+08	1.0293e-07	3774.2
3.7816e+08	1.1984e-07	3781.6
3.9328e+08	1.6739e-07	3932.8
3.7916e+08	8.0992e-08	3791.6
3.8493e+08	1.0735e-07	3849.3
3.6662e+08	1.3043e-07	3666.2
3.9581e+08	1.1686e-07	3958.1
3.9929e+08	1.2273e-07	3992.9
3.7305e+08	1.0337e-07	3730.5
3.9432e+08	1.139e-07	3943.2
3.9347e+08	1.6247e-07	3934.7
3.9614e+08	1.2758e-07	3961.4
3.5676e+08	9.1265e-08	3567.6
3.7077e+08	8.3305e-08	3707.7
3.7379e+08	1.2618e-07	3737.9
3.8338e+08	1.7032e-07	3833.8
3.8064e+08	1.0086e-07	3806.4
3.9902e+08	1.1566e-07	3990.2
3.9036e+08	1.1535e-07	3903.6
4.0238e+08	1.4534e-07	4023.8
3.8649e+08	1.2457e-07	3864.9
3.4682e+08	8.0973e-08	3468.2
3.724e+08	1.1165e-07	3724
3.6979e+08	8.699e-08	3697.9
3.8709e+08	9.8921e-08	3870.9
4.0448e+08	1.3346e-07	4044.8
3.701e+08	1.2709e-07	3701
3.6883e+08	1.4151e-07	3688.3
3.6863e+08	1.6147e-07	3686.3
3.7291e+08	1.3311e-07	3729.1
3.7979e+08	1.1266e-07	3797.9
3.8366e+08	1.3039e-07	3836.6
3.5878e+08	1.2487e-07	3587.8
3.5765e+08	1.6346e-07	3576.5
3.6466e+08	9.5969e-08	3646.6
3.9547e+08	1.3819e-07	3954.7
3.7106e+08	9.6262e-08	3710.6
3.8588e+08	7.7844e-08	3858.8
3.5333e+08	1.3862e-07	3533.3
5.5047e+08	8.5863e-08	5504.7
5.4002e+08	1.0541e-07	5400.2
5.2124e+08	9.5085e-08	5212.4
5.31e+08	1.1768e-07	5310
5.6715e+08	1.1005e-07	5671.5
5.5822e+08	1.3025e-07	5582.2
5.4661e+08	7.9647e-08	5466.1
5.2957e+08	1.1187e-07	5295.7
5.1407e+08	1.0907e-07	5140.7
5.3013e+08	8.8153e-08	5301.3
5.5781e+08	1.0514e-07	5578.1
5.1645e+08	1.0035e-07	5164.5
4.8411e+08	1.1123e-07	4841.1
5.0505e+08	1.0331e-07	5050.5
5.3128e+08	8.6171e-08	5312.8
5.2059e+08	1.2433e-07	5205.9
5.3374e+08	1.1773e-07	5337.4
5.1132e+08	1.0263e-07	5113.2
5.2237e+08	1.0298e-07	5223.7
5.5262e+08	1.0064e-07	5526.2
5.2007e+08	1.1517e-07	5200.7
5.1616e+08	1.0208e-07	5161.6
5.4513e+08	1.1195e-07	5451.3
5.425e+08	1.4274e-07	5425
5.6632e+08	9.2513e-08	5663.2
5.3398e+08	9.4597e-08	5339.8
5.0167e+08	1.443e-07	5016.7
5.4564e+08	1.2691e-07	5456.4
5.5448e+08	1.3215e-07	5544.8
5.3127e+08	9.3251e-08	5312.7
5.2173e+08	9.8977e-08	5217.3
5.5248e+08	7.2315e-08	5524.8
5.2563e+08	7.6624e-08	5256.3
5.2944e+08	1.1149e-07	5294.4
5.3088e+08	1.5511e-07	5308.8
5.19e+08	1.0475e-07	5190
5.2531e+08	8.5184e-08	5253.1
5.3783e+08	1.2013e-07	5378.3
5.2863e+08	1.2106e-07	5286.3
5.3723e+08	1.4221e-07	5372.3
5.3154e+08	9.1431e-08	5315.4
5.3257e+08	1.0159e-07	5325.7
5.2539e+08	1.3588e-07	5253.9
5.3348e+08	1.0065e-07	5334.8
5.1563e+08	1.1241e-07	5156.3
5.1217e+08	9.9477e-08	5121.7
5.1753e+08	9.8269e-08	5175.3
5.2942e+08	8.6318e-08	5294.2
5.5979e+08	1.2204e-07	5597.9
5.4105e+08	1.0218e-07	5410.5
5.1548e+08	7.9659e-08	5154.8
5.4087e+08	1.0163e-07	5408.7
5.3453e+08	8.9662e-08	5345.3
5.4024e+08	1.041e-07	5402.4
5.5699e+08	1.0157e-07	5569.9
4.8875e+08	1.6736e-07	4887.5
5.1417e+08	7.6353e-08	5141.7
5.4664e+08	1.197e-07	5466.4
5.4984e+08	9.4122e-08	5498.4
5.1811e+08	7.5802e-08	5181.1
5.3448e+08	9.6112e-08	5344.8
5.5765e+08	9.4141e-08	5576.5
5.4534e+08	1.1852e-07	5453.4
5.451e+08	9.1703e-08	5451
5.6349e+08	1.0727e-07	5634.9
5.4261e+08	1.004e-07	5426.1
5.1702e+08	1.074e-07	5170.2
5.407e+08	1.0046e-07	5407
5.4398e+08	9.9799e-08	5439.8
5.5921e+08	1.2211e-07	5592.1
5.3141e+08	7.2809e-08	5314.1
5.313e+08	1.1546e-07	5313
5.5831e+08	8.5943e-08	5583.1
5.2542e+08	1.2764e-07	5254.2
5.4077e+08	1.2891e-07	5407.7
5.1583e+08	9.5332e-08	5158.3
5.1823e+08	1.0656e-07	5182.3
5.4369e+08	9.7114e-08	5436.9
5.1625e+08	1.2514e-07	5162.5
5.2832e+08	1.1773e-07	5283.2
5.1336e+08	8.1786e-08	5133.6
5.5434e+08	1.0932e-07	5543.4
5.5161e+08	6.4804e-08	5516.1
5.5949e+08	1.1394e-07	5594.9
5.255e+08	9.4092e-08	5255
5.0898e+08	1.0385e-07	5089.8
5.3285e+08	7.6684e-08	5328.5
5.4969e+08	1.0428e-07	5496.9
5.172e+08	6.9605e-08	5172
5.5491e+08	1.0812e-07	5549.1
4.9372e+08	2.264e-07	4937.2
5.3608e+08	8.6771e-08	5360.8
5.367e+08	6.2354e-08	5367
5.4193e+08	7.8591e-08	5419.3
5.2703e+08	9.4477e-08	5270.3
5.4332e+08	1.1859e-07	5433.2
5.2871e+08	1.0647e-07	5287.1
5.4436e+08	1.0542e-07	5443.6
5.4148e+08	1.2162e-07	5414.8
5.2328e+08	1.2704e-07	5232.8
7.9003e+08	9.7852e-08	7900.3
7.6083e+08	1.3785e-07	7608.3
7.8439e+08	1.5548e-07	7843.9
7.8576e+08	1.1784e-07	7857.6
7.4841e+08	1.1616e-07	7484.1
7.3852e+08	1.2928e-07	7385.2
7.2065e+08	1.2886e-07	7206.5
7.3935e+08	1.3046e-07	7393.5
7.8461e+08	1.4862e-07	7846.1
7.6365e+08	1.4274e-07	7636.5
7.8239e+08	8.0739e-08	7823.9
7.2835e+08	1.3475e-07	7283.5
7.7879e+08	1.3474e-07	7787.9
7.3191e+08	1.6137e-07	7319.1
8.1577e+08	9.4415e-08	8157.7
7.0473e+08	1.153e-07	7047.3
7.4993e+08	1.52e-07	7499.3
7.6523e+08	1.1802e-07	7652.3
7.7121e+08	1.3232e-07	7712.1
7.4233e+08	1.3031e-07	7423.3
7.261e+08	1.4594e-07	7261
7.5658e+08	1.2856e-07	7565.8
7.5799e+08	1.2852e-07	7579.9
7.9272e+08	1.2249e-07	7927.2
7.0783e+08	1.4398e-07	7078.3
7.534e+08	1.5954e-07	7534
8.2667e+08	9.5855e-08	8266.7
7.5394e+08	1.2106e-07	7539.4
7.2393e+08	1.0599e-07	7239.3
7.588e+08	1.4003e-07	7588
7.8026e+08	9.3412e-08	7802.6
7.5608e+08	1.1273e-07	7560.8
7.2297e+08	1.1269e-07	7229.7
7.8854e+08	1.3567e-07	7885.4
7.6881e+08	7.1868e-08	7688.1
6.8172e+08	1.3108e-07	6817.2
7.1996e+08	1.0325e-07	7199.6
7.2042e+08	1.104e-07	7204.2
7.49e+08	1.0339e-07	7490
7.1633e+08	1.0943e-07	7163.3
7.5936e+08	1.2216e-07	7593.6
8.0292e+08	2.1044e-07	8029.2
7.9494e+08	1.5029e-07	7949.4
8.0571e+08	1.0513e-07	8057.1
7.5936e+08	1.175e-07	7593.6
7.7654e+08	1.6389e-07	7765.4
7.7777e+08	1.1865e-07	7777.7
7.4854e+08	1.1409e-07	7485.4
7.536e+08	1.3079e-07	7536
7.6147e+08	1.204e-07	7614.7
7.4536e+08	1.0822e-07	7453.6
7.6859e+08	1.2529e-07	7685.9
7.3668e+08	1.2484e-07	7366.8
7.0555e+08	1.0251e-07	7055.5
7.6604e+08	1.5549e-07	7660.4
8.0061e+08	1.3924e-07	8006.1
7.3647e+08	1.1717e-07	7364.7
7.3867e+08	9.7361e-08	7386.7
7.6712e+08	1.4826e-07	7671.2
7.589e+08	1.0862e-07	7589
7.7837e+08	8.2952e-08	7783.7
7.3956e+08	1.2853e-07	7395.6
7.6146e+08	1.3966e-07	7614.6
7.7972e+08	1.0584e-07	7797.2
7.4006e+08	1.6729e-07	7400.6
7.7223e+08	1.0987e-07	7722.3
7.4236e+08	1.2045e-07	7423.6
7.4064e+08	1.3013e-07	7406.4
7.6836e+08	1.3599e-07	7683.6
7.3953e+08	1.5016e-07	7395.3
7.1397e+08	9.3706e-08	7139.7
7.3076e+08	1.1653e-07	7307.6
7.488e+08	1.473e-07	7488
7.2886e+08	9.2594e-08	7288.6
7.5028e+08	1.5597e-07	7502.8
7.5154e+08	1.308e-07	7515.4
7.5129e+08	1.1636e-07	7512.9
7.6571e+08	9.3879e-08	7657.1
7.6893e+08	1.6871e-07	7689.3
7.6718e+08	7.7076e-08	7671.8
7.7211e+08	1.2422e-07	7721.1
7.4892e+08	1.4072e-07	7489.2
7.8619e+08	1.3011e-07	7861.9
7.6061e+08	1.0441e-07	7606.1
7.7588e+08	1.1455e-07	7758.8
7.5343e+08	7.117e-08	7534.3
7.3653e+08	1.4629e-07	7365.3
7.5103e+08	1.2453e-07	7510.3
7.437e+08	1.2762e-07	7437
7.8221e+08	1.58e-07	7822.1
7.357e+08	1.2563e-07	7357
7.6715e+08	1.235e-07	7671.5
7.4162e+08	1.0372e-07	7416.2
7.7128e+08	1.6194e-07	7712.8
7.2737e+08	1.1544e-07	7273.7
7.6507e+08	1.5305e-07	7650.7
7.3784e+08	1.38e-07	7378.4
7.7077e+08	1.0739e-07	7707.7
7.8018e+08	1.0174e-07	7801.8
7.4844e+08	8.8981e-08	7484.4
1.0161e+09	8.8828e-08	10161
1.0654e+09	8.818e-08	10654
1.0654e+09	1.0738e-07	10654
1.0992e+09	9.5881e-08	10992
1.075e+09	1.2877e-07	10750
1.054e+09	8.8614e-08	10540
1.1351e+09	1.2149e-07	11351
1.0992e+09	1.3604e-07	10992
1.1407e+09	1.3498e-07	11407
1.0536e+09	1.1725e-07	10536
1.0987e+09	1.0824e-07	10987
1.0754e+09	1.0111e-07	10754
1.0371e+09	9.7656e-08	10371
1.0037e+09	8.8987e-08	10037
1.126e+09	8.6041e-08	11260
1.0629e+09	1.1633e-07	10629
1.0622e+09	8.113e-08	10622
1.0518e+09	7.4629e-08	10518
1.0023e+09	8.8571e-08	10023
1.0673e+09	1.0179e-07	10673
1.083e+09	1.0419e-07	10830
1.079e+09	8.704e-08	10790
1.0796e+09	6.7866e-08	10796
1.0787e+09	1.0882e-07	10787
1.1369e+09	1.2335e-07	11369
1.0505e+09	1.0391e-07	10505
1.1114e+09	9.088e-08	11114
1.1012e+09	7.5979e-08	11012
1.0061e+09	1.0868e-07	10061
1.0392e+09	1.1237e-07	10392
1.0803e+09	9.1346e-08	10803
1.151e+09	1.5118e-07	11510
1.0922e+09	1.1965e-07	10922
1.0412e+09	7.5226e-08	10412
1.148e+09	1.0984e-07	11480
1.1209e+09	1.0473e-07	11209
1.0176e+09	1.2766e-07	10176
1.0809e+09	1.3383e-07	10809
1.0352e+09	1.2021e-07	10352
1.0093e+09	9.2031e-08	10093
1.0209e+09	8.259e-08	10209
1.0922e+09	9.9537e-08	10922
1.0902e+09	1.019e-07	10902
1.064e+09	1.1573e-07	10640
1.0689e+09	1.2911e-07	10689
1.078e+09	8.502e-08	10780
1.0732e+09	1.2861e-07	10732
1.0649e+09	1.1651e-07	10649
9.6741e+08	1.0423e-07	9674.1
1.0747e+09	8.7374e-08	10747
1.0988e+09	7.7635e-08	10988
1.0582e+09	9.6299e-08	10582
1.0727e+09	1.0093e-07	10727
1.0628e+09	1.2016e-07	10628
1.055e+09	1.3816e-07	10550
1.121e+09	1.014e-07	11210
1.057e+09	1.0828e-07	10570
1.0595e+09	7.8725e-08	10595
1.0785e+09	1.1654e-07	10785
1.0639e+09	1.0736e-07	10639
1.0306e+09	9.5103e-08	10306
1.0546e+09	1.0079e-07	10546
1.0682e+09	9.7519e-08	10682
1.098e+09	1.0261e-07	10980
1.1014e+09	1.1761e-07	11014
1.132e+09	8.5965e-08	11320
1.076e+09	9.9159e-08	10760
1.0476e+09	1.0732e-07	10476
1.0723e+09	8.4326e-08	10723
1.0819e+09	9.7517e-08	10819
1.0414e+09	6.7599e-08	10414
1.1198e+09	1.0866e-07	11198
1.0848e+09	7.7529e-08	10848
1.0316e+09	8.7577e-08	10316
1.0741e+09	9.3069e-08	10741
1.1276e+09	1.0507e-07	11276
1.0374e+09	9.5788e-08	10374
1.105e+09	9.9396e-08	11050
1.0306e+09	5.316e-08	10306
1.0908e+09	8.7005e-08	10908
1.1035e+09	1.0912e-07	11035
1.1003e+09	1.3049e-07	11003
1.0498e+09	1.2115e-07	10498
1.0251e+09	8.8864e-08	10251
1.0315e+09	8.724e-08	10315
1.0456e+09	1.3673e-07	10456
1.0543e+09	1.3797e-07	10543
1.101e+09	8.3248e-08	11010
1.0956e+09	8.4814e-08	10956
1.1322e+09	1.104e-07	11322
9.9389e+08	1.1091e-07	9938.9
1.1133e+09	1.1063e-07	11133
1.0263e+09	9.8521e-08	10263
1.0554e+09	9.6537e-08	10554
1.077e+09	1.0004e-07	10770
1.0598e+09	1.097e-07	10598
1.0171e+09	1.2999e-07	10171
1.0388e+09	1.2015e-07	10388
1.0733e+09	8.9752e-08	10733
1.0859e+09	7.8933e-08	10859
1.5321e+09	1.1911e-07	15321
1.4548e+09	1.1907e-07	14548
1.5103e+09	1.4925e-07	15103
1.4721e+09	8.7166e-08	14721
1.5335e+09	1.3461e-07	15335
1.5444e+09	1.4297e-07	15444
1.6298e+09	1.2988e-07	16298
1.4211e+09	1.592e-07	14211
1.6465e+09	2.0995e-07	16465
1.5728e+09	1.6541e-07	15728
1.4968e+09	1.5152e-07	14968
1.5996e+09	1.4763e-07	15996
1.4389e+09	1.3299e-07	14389
1.4978e+09	1.6494e-07	14978
1.5994e+09	1.1185e-07	15994
1.5097e+09	1.1733e-07	15097
1.4431e+09	1.9558e-07	14431
1.3814e+09	1.2933e-07	13814
1.409e+09	1.4072e-07	14090
1.437e+09	1.1128e-07	14370
1.4683e+09	1.3628e-07	14683
1.4969e+09	1.0887e-07	14969
1.5797e+09	1.4401e-07	15797
1.5386e+09	1.2158e-07	15386
1.5633e+09	1.5735e-07	15633
1.5733e+09	1.586e-07	15733
1.4572e+09	1.1299e-07	14572
1.4623e+09	1.187e-07	14623
1.5644e+09	1.1671e-07	15644
1.5283e+09	1.3029e-07	15283
1.4963e+09	1.4687e-07	14963
1.5696e+09	1.2174e-07	15696
1.4753e+09	1.4418e-07	14753
1.4339e+09	1.5612e-07	14339
1.6242e+09	1.4144e-07	16242
1.5528e+09	1.2305e-07	15528
1.4739e+09	1.2955e-07	14739
1.6022e+09	1.305e-07	16022
1.4584e+09	1.1202e-07	14584
1.5705e+09	2.0686e-07	15705
1.5468e+09	1.9229e-07	15468
1.5183e+09	1.1941e-07	15183
1.5242e+09	1.6789e-07	15242
1.5962e+09	9.6524e-08	15962
1.5853e+09	1.6837e-07	15853
1.5725e+09	9.4537e-08	15725
1.5928e+09	1.593e-07	15928
1.5466e+09	9.9783e-08	15466
1.5207e+09	1.4651e-07	15207
1.521e+09	1.5322e-07	15210
1.5369e+09	1.2084e-07	15369
1.4839e+09	1.0443e-07	14839
1.454e+09	1.2224e-07	14540
1.5064e+09	1.9609e-07	15064
1.4514e+09	1.027e-07	14514
1.5169e+09	1.4495e-07	15169
1.5614e+09	8.0485e-08	15614
1.4572e+09	1.1947e-07	14572
1.5148e+09	1.1521e-07	15148
1.5524e+09	1.5955e-07	15524
1.6297e+09	1.5548e-07	16297
1.5235e+09	1.7301e-07	15235
1.6089e+09	1.6544e-07	16089
1.5661e+09	1.4247e-07	15661
1.4796e+09	1.4246e-07	14796
1.5765e+09	1.4099e-07	15765
1.5024e+09	1.0766e-07	15024
1.4844e+09	8.418e-08	14844
1.4495e+09	1.9219e-07	14495
1.5266e+09	1.2532e-07	15266
1.5018e+09	1.5227e-07	15018
1.4897e+09	1.0537e-07	14897
1.5297e+09	1.2671e-07	15297
1.4982e+09	1.5207e-07	14982
1.6199e+09	1.2541e-07	16199
1.5452e+09	1.8689e-07	15452
1.5156e+09	1.0679e-07	15156
1.6644e+09	1.157e-07	16644
1.491e+09	1.0672e-07	14910
1.4006e+09	1.1386e-07	14006
1.5236e+09	1.5641e-07	15236
1.5645e+09	1.0759e-07	15645
1.613e+09	1.1846e-07	16130
1.4391e+09	1.2744e-07	14391
1.4722e+09	1.3132e-07	14722
1.5278e+09	1.4757e-07	15278
1.4125e+09	1.2461e-07	14125
1.3934e+09	1.3722e-07	13934
1.4393e+09	1.4337e-07	14393
1.5162e+09	1.215e-07	15162
1.4854e+09	1.1248e-07	14854
1.5078e+09	1.1531e-07	15078
1.4996e+09	1.2057e-07	14996
1.5929e+09	1.3924e-07	15929
1.5062e+09	1.4695e-07	15062
1.4587e+09	1.1538e-07	14587
1.591e+09	1.8028e-07	15910
1.4868e+09	1.423e-07	14868
1.5274e+09	1.2847e-07	15274
1.5363e+09	1.78e-07	15363

